Structure-Aware Online Optimization of the Age of Information with Unknown System Statistics

Timely information dissemination is essential in modern communication systems, where low informational latency is critical for networked control, monitoring, and real-time decision-making. The Age of Information (AoI) has emerged as a fundamental metric for quantifying information freshness at the receiver. A key challenge in AoI optimization is selecting the update generation rate: infrequent updates lead to stale information, whereas overly frequent updates increase queueing delays. We develop a structure-aware, data-driven framework for adaptive AoI optimization modeled as single-server queues with unknown system statistics. Our key idea is to exploit analytical representations of the AoI gradient, which depend on a finite-dimensional collection of system quantities that can be estimated from observations collected during system operation. This reduces the online learning problem to estimating the quantities required by the gradient, rather than learning the AoI objective as a black box. We propose an online stochastic approximation algorithm that jointly estimates these quantities and optimizes the update generation rate. We prove almost sure convergence of the algorithm to the optimal update generation rate under mild regularity and moment conditions, despite the temporal dependence induced by the underlying queueing process. We demonstrate the framework in four representative incomplete-information settings, including FCFS queues with unknown service characteristics or hidden background traffic, a preemptive LCFS system with partial observations, and a generate-at-will system with threshold waiting.

==> ex1_bench_H2_c4.dat <==
k	N	mse_sgd	mse_kw
1	30	0.1198693111	0.1198693111
2	90	0.05587530421	0.09989616284
3	180	0.01147033272	0.07451869447
4	300	0.006168387832	0.05456089537
5	450	0.004020893898	0.03072143499
6	630	0.002163285343	0.02211826845
7	840	0.001779296497	0.01925694217
8	1080	0.001687444623	0.01356882971
9	1350	0.001287551536	0.01168291773
10	1650	0.0008648452655	0.008922285904
11	1980	0.000813361441	0.007881402786
12	2340	0.0005620908009	0.007679101013
13	2730	0.0004856269149	0.006893989119
14	3150	0.0003630145264	0.00634366869
15	3600	0.0003538884129	0.006169515336
16	4080	0.0002779418769	0.005707453573
17	4590	0.0002704609627	0.004450902383
18	5130	0.0002510384706	0.004138602033
19	5700	0.0002065798867	0.003401926592
20	6300	0.0001963472775	0.003133073567
21	6930	0.000183832872	0.002769195749
22	7590	0.0001806088324	0.002564296971
23	8280	0.0001632611139	0.002485770769
24	9000	0.0001431365822	0.002247079245
25	9750	0.0001325547617	0.002052561431
26	10530	0.000133104059	0.002172817787
27	11340	0.0001196395529	0.002133448706
28	12180	0.0001130424567	0.001742026757
29	13050	9.599670962e-05	0.001536430789
30	13950	8.741639231e-05	0.001431376477
31	14880	8.734054556e-05	0.00139546879
32	15840	8.511480228e-05	0.001396270441
33	16830	8.088985492e-05	0.001462738161
34	17850	7.304627828e-05	0.001431622727
35	18900	6.995290096e-05	0.001341562382
36	19980	6.352393141e-05	0.001281072994
37	21090	5.623325964e-05	0.001322257499
38	22230	5.731254754e-05	0.0012412471
39	23400	5.479716424e-05	0.001209114901
40	24600	4.963636828e-05	0.001121714766
41	25830	4.777264546e-05	0.001083231478
42	27090	4.379479721e-05	0.001082990739
43	28380	4.245284116e-05	0.0009984609935
44	29700	4.149365071e-05	0.001000970561
45	31050	4.214232913e-05	0.0009402694248
46	32430	4.121229969e-05	0.000956674632
47	33840	3.810782032e-05	0.0008948116412
48	35280	3.60299152e-05	0.0008069273029
49	36750	3.247714491e-05	0.0007662218432
50	38250	3.038586865e-05	0.0007379043419
51	39780	3.002328241e-05	0.0007429799678
52	41340	3.061471812e-05	0.0007592116512
53	42930	2.823033726e-05	0.0007447558369
54	44550	2.742635849e-05	0.0006969884962
55	46200	2.648253384e-05	0.0006767422001
56	47880	2.652852978e-05	0.0006335763832
57	49590	2.742813132e-05	0.0006123346419
58	51330	2.773874002e-05	0.0005967340827
59	53100	2.66432575e-05	0.0005748804136
60	54900	2.654372281e-05	0.0005274346059
61	56730	2.602995632e-05	0.0005202078912
62	58590	2.622335736e-05	0.000505927381
63	60480	2.717445887e-05	0.0004981089463
64	62400	2.586637234e-05	0.0005059907616
65	64350	2.449240028e-05	0.0004863430899
66	66330	2.543125828e-05	0.0004629246689
67	68340	2.384477281e-05	0.0004252605827
68	70380	2.029726886e-05	0.0004251071383
69	72450	2.025812256e-05	0.0004205193563
70	74550	2.133368859e-05	0.0004162306854
71	76680	2.133954878e-05	0.000405914056
72	78840	1.949568928e-05	0.0003968066878
73	81030	1.792964845e-05	0.0003870464624
74	83250	1.75400025e-05	0.0003966246872
75	85500	1.715528131e-05	0.0003895420911
76	87780	1.63587708e-05	0.0003699765698
77	90090	1.571233906e-05	0.0003557492928
78	92430	1.427774612e-05	0.0003332158679
79	94800	1.369584835e-05	0.0003195291681
80	97200	1.368394611e-05	0.0003253205972
81	99630	1.294851298e-05	0.000323440423
82	102090	1.269405006e-05	0.0002980357475
83	104580	1.286560836e-05	0.0002904065629
84	107100	1.266192938e-05	0.0002868484083
85	109650	1.188180941e-05	0.0002691495407
86	112230	1.150819946e-05	0.000266168166
87	114840	1.05491752e-05	0.0002511895128
88	117480	1.047044304e-05	0.0002393906955
89	120150	1.076199045e-05	0.0002309789227
90	122850	1.099291063e-05	0.0002284683922
91	125580	1.051867943e-05	0.0002251811467
92	128340	1.005835891e-05	0.0002162997649
93	131130	1.000535681e-05	0.0002042802593
94	133950	9.47458179e-06	0.0001952388692
95	136800	1.038144818e-05	0.0001887171237
96	139680	9.632753531e-06	0.0001805559797
97	142590	9.449674711e-06	0.0001844818689
98	145530	9.774331019e-06	0.0001740964667
99	148500	8.980291773e-06	0.0001663553087
100	151500	8.881734467e-06	0.0001586756303
101	154530	8.464929176e-06	0.0001525783272
102	157590	8.150457425e-06	0.000149896493
103	160680	7.587627672e-06	0.0001492804655
104	163800	7.164017686e-06	0.0001402350555
105	166950	6.791867373e-06	0.0001393562744
106	170130	7.077570157e-06	0.0001380539621
107	173340	6.807554619e-06	0.0001312224825
108	176580	6.523297117e-06	0.0001286965617
109	179850	6.395138297e-06	0.0001276174648
110	183150	6.553221046e-06	0.0001261266736
111	186480	6.253893761e-06	0.0001246218503
112	189840	6.153328112e-06	0.0001253329018
113	193230	6.022009705e-06	0.0001244307281
114	196650	6.173947418e-06	0.0001225234446
115	200100	6.467399248e-06	0.000126102464
116	203580	6.393139951e-06	0.0001227574282
117	207090	6.288651038e-06	0.000118140938
118	210630	5.772877531e-06	0.0001186364258
119	214200	5.483404331e-06	0.0001199276816
120	217800	5.405244487e-06	0.0001132568411
121	221430	5.232055869e-06	0.0001119258011
122	225090	5.283121082e-06	0.0001062252417
123	228780	5.415260115e-06	9.79919419e-05
124	232500	5.412795526e-06	9.276340947e-05
125	236250	5.601583843e-06	8.979957695e-05
126	240030	5.480094149e-06	9.381286742e-05
127	243840	5.408591601e-06	9.143830846e-05
128	247680	5.235470595e-06	9.284359973e-05
129	251550	4.996823117e-06	9.248981373e-05
130	255450	4.846610278e-06	9.238927724e-05
131	259380	4.768160522e-06	9.205542947e-05
132	263340	4.711430381e-06	8.665773382e-05
133	267330	4.507965291e-06	8.503343069e-05
134	271350	4.191696434e-06	8.192143745e-05
135	275400	4.123159876e-06	7.620348376e-05
136	279480	4.090444668e-06	7.518095193e-05
137	283590	3.857379821e-06	7.312862064e-05
138	287730	3.861187031e-06	7.058009162e-05
139	291900	3.776821242e-06	6.71169213e-05
140	296100	3.754781908e-06	6.62487084e-05
141	300330	3.784963214e-06	6.585234074e-05
142	304590	3.674640663e-06	6.620748786e-05
143	308880	3.61329121e-06	6.421195414e-05
144	313200	3.533779419e-06	6.464625563e-05
145	317550	3.288810174e-06	6.251143498e-05
146	321930	3.267942164e-06	6.076923995e-05
147	326340	3.127802545e-06	5.927193612e-05
148	330780	3.094356331e-06	5.737951024e-05
149	335250	3.069605467e-06	5.717160397e-05
150	339750	3.180581519e-06	5.577457156e-05
151	344280	2.993252794e-06	5.554606985e-05
152	348840	2.835550793e-06	5.564149046e-05
153	353430	2.841793428e-06	5.797046569e-05
154	358050	2.901258061e-06	5.670458928e-05
155	362700	3.024185028e-06	5.61706872e-05
156	367380	3.015390926e-06	5.686872641e-05
157	372090	2.95215822e-06	5.426491472e-05
158	376830	3.020388583e-06	5.239678358e-05
159	381600	3.044626019e-06	5.124954623e-05
160	386400	3.145781801e-06	5.024623228e-05
161	391230	3.037859053e-06	4.802232256e-05
162	396090	3.053181061e-06	4.549816538e-05
163	400980	3.29517057e-06	4.485328454e-05
164	405900	3.216897513e-06	4.344381123e-05
165	410850	3.091075786e-06	4.278155838e-05
166	415830	3.04410741e-06	4.063671821e-05
167	420840	3.040738326e-06	3.891222208e-05
168	425880	3.00828292e-06	3.814259846e-05
169	430950	2.964335923e-06	3.631847211e-05
170	436050	3.243506166e-06	3.358889267e-05
171	441180	3.280623215e-06	3.223090614e-05
172	446340	3.264675375e-06	3.130051401e-05
173	451530	3.244054789e-06	3.248448394e-05
174	456750	3.239847197e-06	3.354243368e-05
175	462000	3.198565771e-06	3.258815362e-05
176	467280	3.209866878e-06	3.115713077e-05
177	472590	3.182294214e-06	3.123678682e-05
178	477930	3.105522442e-06	3.09207901e-05
179	483300	3.083035129e-06	3.123969201e-05
180	488700	3.008779377e-06	3.172894432e-05
181	494130	3.003099058e-06	3.053244589e-05
182	499590	3.020311465e-06	3.028456213e-05
183	505080	3.027192434e-06	3.055559768e-05
184	510600	2.811444481e-06	2.906532169e-05
185	516150	2.859392529e-06	2.818812831e-05
186	521730	2.920238948e-06	2.924712029e-05
187	527340	2.929060164e-06	2.845982089e-05
188	532980	2.981886284e-06	2.88108289e-05
189	538650	2.900370022e-06	2.88459195e-05
190	544350	2.839594706e-06	2.843179318e-05
191	550080	2.741831475e-06	2.73519443e-05
192	555840	2.700000689e-06	2.467720015e-05
193	561630	2.771173855e-06	2.524832721e-05
194	567450	2.72166514e-06	2.56418004e-05
195	573300	2.528997336e-06	2.438672343e-05
196	579180	2.562152738e-06	2.335005612e-05
197	585090	2.523958006e-06	2.251997389e-05
198	591030	2.482160309e-06	2.310337954e-05
199	597000	2.429254207e-06	2.293627244e-05
200	603000	2.320724465e-06	2.305804495e-05


==> ex1_bench_LN.dat <==
k	N	mse_sgd	mse_kw
1	30	0.1194816455	0.1194816455
2	90	0.03310770259	0.1179479468
3	180	0.01315623458	0.1078080817
4	300	0.005694531155	0.07968711482
5	450	0.00509706318	0.05917000565
6	630	0.003929925852	0.04189160076
7	840	0.002954647196	0.0344716903
8	1080	0.002396875059	0.03033179638
9	1350	0.002184037806	0.01765654328
10	1650	0.001728922625	0.01580155964
11	1980	0.001696766685	0.01452985305
12	2340	0.001416368116	0.01288233446
13	2730	0.001269934973	0.01045126909
14	3150	0.001473558875	0.009775996911
15	3600	0.001236229894	0.009579594022
16	4080	0.001016004892	0.008049865381
17	4590	0.0009553267523	0.006147803006
18	5130	0.0009282177605	0.005912953709
19	5700	0.0009979769738	0.005861214781
20	6300	0.0009469075414	0.005788164799
21	6930	0.0008181876375	0.005087331133
22	7590	0.0008482380099	0.005564152752
23	8280	0.0006418375471	0.005312074504
24	9000	0.0005481533429	0.004847346836
25	9750	0.0005195988317	0.004604161475
26	10530	0.0006248080975	0.004566664021
27	11340	0.0006884344381	0.004474587391
28	12180	0.0005628892673	0.004152639886
29	13050	0.0005301728014	0.004067120466
30	13950	0.0005039435088	0.003753017554
31	14880	0.0004693072237	0.003401123339
32	15840	0.0004378388619	0.003224983082
33	16830	0.0004021079616	0.003173465459
34	17850	0.0003846245502	0.003178450666
35	18900	0.0003489703946	0.002796185691
36	19980	0.0003364448584	0.002725612478
37	21090	0.0003384992892	0.002711432311
38	22230	0.0003019014659	0.002506917905
39	23400	0.0002979139901	0.00236548933
40	24600	0.000278287419	0.002174269683
41	25830	0.0002461060027	0.001813110949
42	27090	0.0002144354243	0.001681458933
43	28380	0.0002032925121	0.001672339435
44	29700	0.0002351886455	0.001756140602
45	31050	0.000213690417	0.001624488124
46	32430	0.0001860654464	0.001524753372
47	33840	0.000246143629	0.00142804586
48	35280	0.0002297458889	0.001495184636
49	36750	0.0002091585625	0.001426977906
50	38250	0.0001866391921	0.001354447091
51	39780	0.0001872942346	0.001343115109
52	41340	0.0001733100005	0.00130274122
53	42930	0.000157505192	0.001242353824
54	44550	0.0001570858002	0.001154693501
55	46200	0.0001437401353	0.00102370555
56	47880	0.0001388084029	0.001017477591
57	49590	0.0001384161331	0.0009790999638
58	51330	0.0001286615141	0.001000292899
59	53100	0.0001212824357	0.0009573161219
60	54900	0.0001198995348	0.0008975492608
61	56730	0.0001238663078	0.0008624465638
62	58590	0.0001245270585	0.0009549614331
63	60480	0.0001191112914	0.0008968952227
64	62400	0.0001228193142	0.0009808166903
65	64350	0.0001239452167	0.0008952234703
66	66330	0.0001175743634	0.0009202503735
67	68340	0.0001137105178	0.0009224737236
68	70380	0.0001079554574	0.0008993816128
69	72450	0.0001557543904	0.0007016978677
70	74550	0.0001418820984	0.0007728534386
71	76680	0.0001369041983	0.0007206008366
72	78840	0.0001287576504	0.0006999088737
73	81030	0.0001201661181	0.0006706340151
74	83250	0.0001139669319	0.0006513273574
75	85500	0.0001095235203	0.0006271096588
76	87780	0.0001047901396	0.0006063146901
77	90090	0.0001026968427	0.0005885526485
78	92430	0.0001020880681	0.0005967213168
79	94800	9.784016841e-05	0.0005744314747
80	97200	0.0001001005314	0.0005282999298
81	99630	9.458626828e-05	0.0005012701436
82	102090	9.086419985e-05	0.0005184788336
83	104580	8.460466358e-05	0.0005088315283
84	107100	8.132774023e-05	0.0005078305448
85	109650	8.16166893e-05	0.0005000220219
86	112230	7.72281691e-05	0.000481159718
87	114840	7.564305697e-05	0.0004474669911
88	117480	7.425934701e-05	0.0004025371066
89	120150	7.401607146e-05	0.0004050455094
90	122850	7.185421873e-05	0.0004111786179
91	125580	6.73404795e-05	0.0004208028581
92	128340	6.500430803e-05	0.0003891767907
93	131130	6.00814708e-05	0.0003800253475
94	133950	5.917693673e-05	0.0003548499672
95	136800	5.618123619e-05	0.0003658653759
96	139680	5.273659408e-05	0.0003619762893
97	142590	5.286370103e-05	0.0003421637102
98	145530	5.247093188e-05	0.0003422433342
99	148500	5.697763171e-05	0.0003388911526
100	151500	5.598060508e-05	0.0003408705909
101	154530	5.48337271e-05	0.0003505962711
102	157590	5.613139703e-05	0.0003355661688
103	160680	5.443915246e-05	0.0003260029936
104	163800	5.319204964e-05	0.0003295338016
105	166950	5.293786493e-05	0.0003326418252
106	170130	5.13208587e-05	0.000310020802
107	173340	4.873287027e-05	0.0003059426352
108	176580	4.791224441e-05	0.0002966491813
109	179850	4.471834209e-05	0.0002826712617
110	183150	4.242492405e-05	0.0002905088187
111	186480	4.06762958e-05	0.0002949299378
112	189840	3.767237493e-05	0.0002946193425
113	193230	3.645730252e-05	0.0002875184423
114	196650	3.687669228e-05	0.0002810650303
115	200100	3.513817084e-05	0.0002710864654
116	203580	3.579233615e-05	0.0002777608332
117	207090	6.989638335e-05	0.0002741401098
118	210630	6.694048557e-05	0.0002680775609
119	214200	6.537572181e-05	0.000284195749
120	217800	6.468279171e-05	0.0002834000488
121	221430	6.562642006e-05	0.0002795059617
122	225090	6.989154777e-05	0.0002719308012
123	228780	6.796978104e-05	0.0002590411234
124	232500	6.476922992e-05	0.0002627139815
125	236250	6.388651252e-05	0.0002663951445
126	240030	7.255105195e-05	0.0002832554287
127	243840	7.135160867e-05	0.0002829923393
128	247680	7.020679738e-05	0.0002938635494
129	251550	6.665138737e-05	0.000282199355
130	255450	6.330253643e-05	0.0002645180146
131	259380	6.286799602e-05	0.0002613439711
132	263340	6.15242874e-05	0.0002579542776
133	267330	5.913143258e-05	0.0002451713606
134	271350	5.699886515e-05	0.0002440942963
135	275400	5.438798384e-05	0.0002308676051
136	279480	5.849926741e-05	0.0002336912349
137	283590	5.78891971e-05	0.0002361349647
138	287730	5.613268797e-05	0.000233156612
139	291900	5.430923959e-05	0.0002300411098
140	296100	5.441799885e-05	0.0002290555428
141	300330	5.244905255e-05	0.0002338596957
142	304590	5.126951816e-05	0.0002348250484
143	308880	5.013592257e-05	0.0002271647282
144	313200	4.849873119e-05	0.0002220443392
145	317550	4.698047372e-05	0.0002220251541
146	321930	4.832802333e-05	0.0002145087727
147	326340	4.902716376e-05	0.0002312703347
148	330780	4.751657806e-05	0.0002265241834
149	335250	4.623143402e-05	0.000223247887
150	339750	4.530752122e-05	0.0002173446642
151	344280	4.56285972e-05	0.0002042815898
152	348840	4.563211917e-05	0.0002050996431
153	353430	4.540576846e-05	0.0002002219198
154	358050	4.32414081e-05	0.0002008482753
155	362700	4.422324045e-05	0.0002012744353
156	367380	4.280160094e-05	0.0001945969544
157	372090	4.169820137e-05	0.0001834862826
158	376830	3.98690463e-05	0.0001795675675
159	381600	4.072317974e-05	0.0001766405568
160	386400	4.020580886e-05	0.000172787112
161	391230	3.981197654e-05	0.0001725919424
162	396090	3.986702461e-05	0.0001728783504
163	400980	3.953576379e-05	0.0001715189394
164	405900	3.885984604e-05	0.0001668094328
165	410850	3.795872033e-05	0.0001636794908
166	415830	3.762660177e-05	0.0001572977553
167	420840	3.62237191e-05	0.0001561229221
168	425880	3.592753063e-05	0.0001641857656
169	430950	3.567321538e-05	0.0003395799838
170	436050	3.534117242e-05	0.0003269419143
171	441180	3.498738106e-05	0.0003295105231
172	446340	3.436871604e-05	0.0003329539149
173	451530	3.580892906e-05	0.0003374161946
174	456750	3.488135283e-05	0.0003269886514
175	462000	3.454603608e-05	0.0003315541389
176	467280	3.434828008e-05	0.0003181796259
177	472590	3.40013126e-05	0.0003229652293
178	477930	3.296635591e-05	0.0003132641476
179	483300	3.204834936e-05	0.0003092754337
180	488700	3.186421341e-05	0.0002999045925
181	494130	3.093195958e-05	0.0003016214334
182	499590	2.991354512e-05	0.0002840066081
183	505080	2.923666512e-05	0.0002867869876
184	510600	2.898435895e-05	0.0002788684977
185	516150	2.854873171e-05	0.0002763068186
186	521730	2.68709917e-05	0.0002703388031
187	527340	2.604390697e-05	0.0002738574226
188	532980	2.574320383e-05	0.0002642601744
189	538650	2.535377803e-05	0.0002608558924
190	544350	2.558078376e-05	0.0002509720149
191	550080	2.53812021e-05	0.0002462753461
192	555840	2.498143592e-05	0.0002428597985
193	561630	2.443784135e-05	0.0002481109608
194	567450	2.380941714e-05	0.000247113002
195	573300	2.348691559e-05	0.0002506818369
196	579180	2.304765224e-05	0.0002484514337
197	585090	2.211199985e-05	0.0002419422568
198	591030	2.206386369e-05	0.0002380056582
199	597000	2.223219137e-05	0.0002359729029
200	603000	2.141763482e-05	0.0002318160855


==> ex1_bench_M.dat <==
k	N	mse_sgd	mse_kw
1	30	0.04795659537	0.04795659537
2	90	0.03740551726	0.04675001877
3	180	0.008119746182	0.04295174309
4	300	0.005801468371	0.02977862301
5	450	0.002551134412	0.02479564153
6	630	0.001359216369	0.0180401647
7	840	0.0008039204004	0.01518807107
8	1080	0.0004709472984	0.01002129849
9	1350	0.0003891738132	0.008409164663
10	1650	0.0002958180215	0.006058850434
11	1980	0.0002740117375	0.004964564751
12	2340	0.0001924692521	0.002202549826
13	2730	0.0001778448424	0.001826518392
14	3150	0.0001635238857	0.001652024649
15	3600	0.0001320866494	0.001443685774
16	4080	0.000131032153	0.001285542873
17	4590	0.0001082526239	0.001101062278
18	5130	9.34690321e-05	0.0009245685583
19	5700	9.170966815e-05	0.0007969180425
20	6300	6.994494707e-05	0.0006642560989
21	6930	5.554766505e-05	0.0006851305964
22	7590	4.910412336e-05	0.0005820477755
23	8280	4.734444811e-05	0.0005894784175
24	9000	4.326567547e-05	0.0004851901861
25	9750	3.854159234e-05	0.0004834499292
26	10530	3.343937416e-05	0.0004335975445
27	11340	2.995402524e-05	0.0004434378637
28	12180	2.877979405e-05	0.0004562795508
29	13050	2.763282758e-05	0.0004161091538
30	13950	2.693154479e-05	0.0003590191723
31	14880	2.623383137e-05	0.0003802473201
32	15840	2.637049331e-05	0.0003373273462
33	16830	2.326087393e-05	0.0003161084353
34	17850	2.161056069e-05	0.0002773644458
35	18900	2.000155145e-05	0.0002623682712
36	19980	1.82776997e-05	0.0002490612703
37	21090	1.804315806e-05	0.0002343825255
38	22230	1.674747076e-05	0.0002159402518
39	23400	1.446354624e-05	0.0002250854158
40	24600	1.314800793e-05	0.0002004160623
41	25830	1.044813469e-05	0.0001976331778
42	27090	1.059676725e-05	0.0001988563141
43	28380	1.080803563e-05	0.0001791308181
44	29700	1.016286986e-05	0.0001623906754
45	31050	1.003534354e-05	0.000168712144
46	32430	8.577824709e-06	0.000157796058
47	33840	8.058079898e-06	0.0001655003116
48	35280	8.051186718e-06	0.0001607265542
49	36750	7.435438566e-06	0.0001563951622
50	38250	7.714567639e-06	0.0001368315633
51	39780	7.276662929e-06	0.0001317088741
52	41340	7.183035113e-06	0.0001236259532
53	42930	7.143869972e-06	0.0001148591722
54	44550	6.924029647e-06	0.0001133803036
55	46200	6.904589817e-06	0.0001130838418
56	47880	6.474490205e-06	0.0001162447922
57	49590	5.787762865e-06	0.0001087960673
58	51330	5.68907571e-06	0.0001113562023
59	53100	5.126981173e-06	0.0001107181325
60	54900	5.066746587e-06	0.0001026405027
61	56730	4.946767352e-06	9.948728652e-05
62	58590	4.820109955e-06	9.730314576e-05
63	60480	4.695144378e-06	9.544026351e-05
64	62400	4.565731088e-06	8.772248068e-05
65	64350	4.099865308e-06	8.338542982e-05
66	66330	4.085448787e-06	7.936450795e-05
67	68340	4.284672375e-06	7.281109353e-05
68	70380	4.423566083e-06	7.575945308e-05
69	72450	4.630858931e-06	7.318756128e-05
70	74550	4.490775251e-06	6.85511848e-05
71	76680	4.217632719e-06	6.037336772e-05
72	78840	4.372939465e-06	6.08508806e-05
73	81030	4.484969769e-06	5.884963116e-05
74	83250	4.25203012e-06	5.685077258e-05
75	85500	4.138586241e-06	5.712811898e-05
76	87780	3.82574436e-06	5.550464572e-05
77	90090	3.769830395e-06	5.584573876e-05
78	92430	3.68166599e-06	5.39176268e-05
79	94800	3.69057706e-06	5.590455373e-05
80	97200	3.674797231e-06	5.945462893e-05
81	99630	3.475853813e-06	5.786170282e-05
82	102090	3.320705225e-06	5.495307252e-05
83	104580	3.152710369e-06	5.459844019e-05
84	107100	2.975785345e-06	5.198545328e-05
85	109650	2.922324961e-06	5.058073483e-05
86	112230	3.004543476e-06	4.998003002e-05
87	114840	2.980706067e-06	4.782318179e-05
88	117480	2.752690615e-06	5.040088071e-05
89	120150	2.667310637e-06	4.960217004e-05
90	122850	2.621678387e-06	4.714766146e-05
91	125580	2.584099884e-06	4.595411434e-05
92	128340	2.370221583e-06	4.401459259e-05
93	131130	2.216399369e-06	4.224092557e-05
94	133950	2.255734075e-06	4.338012119e-05
95	136800	2.22927239e-06	4.380456782e-05
96	139680	2.291628001e-06	4.024556933e-05
97	142590	2.267746844e-06	3.859494561e-05
98	145530	2.313625939e-06	3.924682826e-05
99	148500	2.346232336e-06	3.6574816e-05
100	151500	2.269237686e-06	3.645985505e-05
101	154530	2.166469822e-06	3.691292532e-05
102	157590	2.324447628e-06	3.701030455e-05
103	160680	2.142124904e-06	3.615683073e-05
104	163800	2.056682144e-06	3.75694915e-05
105	166950	1.970977391e-06	3.646364886e-05
106	170130	2.01630609e-06	3.756847391e-05
107	173340	2.111389288e-06	3.536827128e-05
108	176580	2.029885075e-06	3.230147542e-05
109	179850	1.99260431e-06	3.190602614e-05
110	183150	2.005120896e-06	3.275950979e-05
111	186480	2.046713387e-06	3.387167711e-05
112	189840	1.976343662e-06	3.356888153e-05
113	193230	1.936451232e-06	3.266793986e-05
114	196650	1.926730577e-06	3.162331251e-05
115	200100	1.862422346e-06	3.177196527e-05
116	203580	1.893252514e-06	2.953038674e-05
117	207090	1.816871288e-06	3.025037183e-05
118	210630	1.75073514e-06	3.059540757e-05
119	214200	1.758741311e-06	2.952697043e-05
120	217800	1.660606772e-06	2.953882897e-05
121	221430	1.599032222e-06	2.879180303e-05
122	225090	1.558265592e-06	2.880343666e-05
123	228780	1.551819404e-06	2.791766883e-05
124	232500	1.488472369e-06	2.645177504e-05
125	236250	1.432758075e-06	2.627133427e-05
126	240030	1.358368166e-06	2.579492807e-05
127	243840	1.291607444e-06	2.53068244e-05
128	247680	1.245037998e-06	2.505253147e-05
129	251550	1.246199371e-06	2.472055943e-05
130	255450	1.220978791e-06	2.360414864e-05
131	259380	1.251179664e-06	2.277971025e-05
132	263340	1.206678362e-06	2.30891419e-05
133	267330	1.14763894e-06	2.24709599e-05
134	271350	1.166098201e-06	2.158457298e-05
135	275400	1.173958928e-06	2.133338907e-05
136	279480	1.142241872e-06	2.240486803e-05
137	283590	1.109057296e-06	2.278638258e-05
138	287730	1.095086894e-06	2.368152728e-05
139	291900	1.063298749e-06	2.446882863e-05
140	296100	1.096510286e-06	2.378414664e-05
141	300330	1.045059458e-06	2.383589892e-05
142	304590	9.740673931e-07	2.280323653e-05
143	308880	9.570984322e-07	2.27332136e-05
144	313200	9.366943873e-07	2.309116594e-05
145	317550	9.164533215e-07	2.217948743e-05
146	321930	9.319427538e-07	2.251980899e-05
147	326340	9.049332161e-07	2.222541362e-05
148	330780	8.664346786e-07	2.236024237e-05
149	335250	8.666774807e-07	2.292410644e-05
150	339750	8.718045978e-07	2.354713412e-05
151	344280	8.468896052e-07	2.357065719e-05
152	348840	8.678334077e-07	2.32373941e-05
153	353430	8.752892168e-07	2.353213183e-05
154	358050	8.919445474e-07	2.365371663e-05
155	362700	8.376436156e-07	2.324733587e-05
156	367380	8.420419314e-07	2.262060681e-05
157	372090	7.784038738e-07	2.276838037e-05
158	376830	7.540641519e-07	2.201622248e-05
159	381600	7.852141605e-07	2.151516073e-05
160	386400	7.671536785e-07	2.175764938e-05
161	391230	7.062090572e-07	2.134615338e-05
162	396090	7.142573434e-07	2.093120301e-05
163	400980	6.510202348e-07	2.031073273e-05
164	405900	6.659504403e-07	2.011069336e-05
165	410850	6.911450027e-07	1.932316647e-05
166	415830	7.066737727e-07	1.957956635e-05
167	420840	7.133578159e-07	1.898926751e-05
168	425880	6.802544177e-07	1.859232392e-05
169	430950	6.36022793e-07	1.86646105e-05
170	436050	5.961720588e-07	1.82491204e-05
171	441180	6.008163025e-07	1.770820831e-05
172	446340	6.045063156e-07	1.696747419e-05
173	451530	6.06624397e-07	1.622639193e-05
174	456750	5.999282401e-07	1.647718386e-05
175	462000	5.851352311e-07	1.571130396e-05
176	467280	5.831773628e-07	1.567785715e-05
177	472590	5.63501741e-07	1.487791528e-05
178	477930	5.762222583e-07	1.489097594e-05
179	483300	6.102905092e-07	1.481121581e-05
180	488700	6.106443139e-07	1.517932413e-05
181	494130	6.100979707e-07	1.491747999e-05
182	499590	6.103407992e-07	1.493729316e-05
183	505080	5.974856037e-07	1.495917351e-05
184	510600	6.09335849e-07	1.49998115e-05
185	516150	6.242309895e-07	1.495546207e-05
186	521730	5.931731558e-07	1.494393235e-05
187	527340	5.739641234e-07	1.432301121e-05
188	532980	5.686071102e-07	1.43365553e-05
189	538650	5.61902718e-07	1.387738544e-05
190	544350	5.471880745e-07	1.357635673e-05
191	550080	5.318413831e-07	1.348667848e-05
192	555840	5.189940759e-07	1.353597226e-05
193	561630	5.263309393e-07	1.294188693e-05
194	567450	5.164339246e-07	1.290874095e-05
195	573300	5.041533278e-07	1.274886535e-05
196	579180	5.119171478e-07	1.235812414e-05
197	585090	4.96642514e-07	1.221504303e-05
198	591030	5.020259854e-07	1.257052524e-05
199	597000	5.069212071e-07	1.28495436e-05
200	603000	4.819273581e-07	1.255176002e-05


==> ex1_ci_H2_c4.dat <==
k	lambda	lo	hi	hw	lstar
1	0.75	0.3	0.8	2.329248559	0.4037785231
2	0.3	0.3	0.3768662297	0.07686622972	0.4037785231
3	0.4522467031	0.3982992368	0.5061941694	0.0539474663	0.4037785231
4	0.4791432419	0.3432657373	0.6150207465	0.1358775046	0.4037785231
5	0.4687026961	0.3810969119	0.5563084803	0.08760578418	0.4037785231
6	0.469162863	0.3495715965	0.5887541295	0.1195912665	0.4037785231
7	0.4569651883	0.4143626359	0.4995677407	0.04260255239	0.4037785231
8	0.4695437841	0.3080303816	0.6310571866	0.1615134025	0.4037785231
9	0.4481294463	0.3544004601	0.5418584324	0.09372898613	0.4037785231
10	0.4456164844	0.3	0.6429564527	0.1973399683	0.4037785231
11	0.4146026883	0.3727501774	0.4564551993	0.04185251093	0.4037785231
12	0.4235482776	0.362439526	0.4846570292	0.0611087516	0.4037785231
13	0.4253481458	0.3	0.6447773023	0.2194291566	0.4037785231
14	0.4011540288	0.3	0.5244008078	0.123246779	0.4037785231
15	0.3922717404	0.3	0.511085684	0.1188139437	0.4037785231
16	0.3883490102	0.3506108332	0.4260871872	0.03773817699	0.4037785231
17	0.3941900371	0.3230061902	0.4653738839	0.07118384683	0.4037785231
18	0.3981513999	0.3452158278	0.4510869719	0.05293557207	0.4037785231
19	0.4015738561	0.3594830631	0.4436646492	0.04209079307	0.4037785231
20	0.4047212415	0.3	0.5239448447	0.1192236032	0.4037785231
21	0.3992580801	0.3457966376	0.4527195226	0.05346144253	0.4037785231
22	0.4020925276	0.3484290423	0.4557560128	0.05366348529	0.4037785231
23	0.4026346292	0.3061331249	0.4991361335	0.09650150431	0.4037785231
24	0.3964150234	0.3296515726	0.4631784742	0.06676345076	0.4037785231
25	0.3964457383	0.3619622265	0.43092925	0.03448351175	0.4037785231
26	0.3995762125	0.355087364	0.444065061	0.0444888485	0.4037785231
27	0.4016118335	0.3486973734	0.4545262936	0.0529144601	0.4037785231
28	0.4014083543	0.3306088798	0.4722078289	0.07079947459	0.4037785231
29	0.3997132716	0.3365463429	0.4628802002	0.06316692862	0.4037785231
30	0.3983783974	0.3565263566	0.4402304382	0.04185204081	0.4037785231
31	0.4004968488	0.3424092505	0.4585844471	0.05808759832	0.4037785231
32	0.3994105173	0.3070524247	0.4917686099	0.09235809261	0.4037785231
33	0.3950207468	0.3430984431	0.4469430505	0.05192230367	0.4037785231
34	0.3950408247	0.3522182077	0.4378634416	0.04282261695	0.4037785231
35	0.3958242214	0.3424786643	0.4491697786	0.05334555715	0.4037785231
36	0.3966412463	0.352706338	0.4405761546	0.0439349083	0.4037785231
37	0.3974146401	0.3	0.5159223871	0.1185077469	0.4037785231
38	0.394005702	0.3341199433	0.4538914607	0.05988575872	0.4037785231
39	0.3928366436	0.334359742	0.4513135452	0.05847690161	0.4037785231
40	0.3928610507	0.337973386	0.4477487155	0.05488766477	0.4037785231
41	0.3921110328	0.3660072518	0.4182148139	0.02610378106	0.4037785231
42	0.394286694	0.3354625137	0.4531108742	0.05882418026	0.4037785231
43	0.3935796043	0.3655799886	0.42157922	0.02799961572	0.4037785231
44	0.3955444624	0.3547714896	0.4363174352	0.04077297284	0.4037785231
45	0.3956356245	0.3718026886	0.4194685603	0.02383293586	0.4037785231
46	0.3978435724	0.3565822908	0.4391048539	0.04126128154	0.4037785231
47	0.3984727739	0.3336844206	0.4632611271	0.06478835325	0.4037785231
48	0.3970962902	0.3687931075	0.4253994729	0.02830318272	0.4037785231
49	0.3987646486	0.3529205974	0.4446086998	0.04584405119	0.4037785231
50	0.3989125883	0.3618233131	0.4360018634	0.03708927517	0.4037785231
51	0.399529701	0.3517405108	0.4473188913	0.04778919023	0.4037785231
52	0.3986466802	0.3701947016	0.4270986587	0.02845197853	0.4037785231
53	0.3997398276	0.3649196068	0.4345600485	0.03482022082	0.4037785231
54	0.4002234416	0.3623406318	0.4381062514	0.03788280979	0.4037785231
55	0.4009546437	0.3666024937	0.4353067937	0.03435214999	0.4037785231
56	0.4009381885	0.3553986453	0.4464777318	0.04553954325	0.4037785231
57	0.4009272572	0.3495713113	0.4522832031	0.0513559459	0.4037785231
58	0.3993717342	0.3653021465	0.4334413219	0.03406958769	0.4037785231
59	0.4000700624	0.3552384603	0.4449016645	0.04483160214	0.4037785231
60	0.3993571163	0.3746867616	0.4240274709	0.02467035466	0.4037785231
61	0.4003851144	0.3726577221	0.4281125067	0.02772739229	0.4037785231
62	0.4013940068	0.3667858987	0.4360021148	0.03460810805	0.4037785231
63	0.4019600521	0.3500564571	0.4538636471	0.05190359497	0.4037785231
64	0.4016235998	0.371438041	0.4318091587	0.03018555881	0.4037785231
65	0.4019918158	0.3782251016	0.4257585299	0.02376671418	0.4037785231
66	0.4028632179	0.3788230694	0.4269033664	0.02404014847	0.4037785231
67	0.4039784154	0.3495568868	0.4583999441	0.05442152865	0.4037785231
68	0.4028394693	0.3796842848	0.4259946538	0.02315518452	0.4037785231
69	0.4036674701	0.371606467	0.4357284731	0.03206100301	0.4037785231
70	0.4038811706	0.3755734209	0.4321889202	0.02830774967	0.4037785231
71	0.4041546274	0.3691371324	0.4391721224	0.03501749504	0.4037785231
72	0.4042156815	0.3593285057	0.4491028572	0.04488717577	0.4037785231
73	0.4035964601	0.3707068873	0.436486033	0.03288957284	0.4037785231
74	0.4036309498	0.3678420962	0.4394198034	0.03578885358	0.4037785231
75	0.4035723587	0.3738740191	0.4332706983	0.02969833962	0.4037785231
76	0.4037213369	0.3733130721	0.4341296016	0.03040826477	0.4037785231
77	0.4037880096	0.3732483038	0.4343277154	0.03053970581	0.4037785231
78	0.4041724506	0.3780589441	0.4302859572	0.02611350657	0.4037785231
79	0.4048648287	0.3743714911	0.4353581664	0.03049333766	0.4037785231
80	0.4049719185	0.3695547915	0.4403890455	0.035417127	0.4037785231
81	0.4048361953	0.3744551397	0.435217251	0.03038105567	0.4037785231
82	0.4049838977	0.3661453112	0.4438224842	0.03883858649	0.4037785231
83	0.4044855168	0.3739327309	0.4350383028	0.03055278596	0.4037785231
84	0.4045202886	0.3760069538	0.4330336234	0.02851333479	0.4037785231
85	0.4047645339	0.3751539804	0.4343750873	0.02961055347	0.4037785231
86	0.4049410328	0.3785418575	0.4313402081	0.02639917528	0.4037785231
87	0.4052970541	0.3752590197	0.4353350884	0.03003803438	0.4037785231
88	0.4054343042	0.375093079	0.4357755294	0.03034122521	0.4037785231
89	0.4055206074	0.3715140788	0.439527136	0.0340065286	0.4037785231
90	0.4053827092	0.3780143043	0.4327511141	0.02736840494	0.4037785231
91	0.4054625017	0.3813969874	0.4295280159	0.02406551425	0.4037785231
92	0.4059181059	0.3753312602	0.4365049516	0.03058684572	0.4037785231
93	0.4058344554	0.374028295	0.4376406158	0.03180616037	0.4037785231
94	0.4058679524	0.3769775886	0.4347583163	0.02889036385	0.4037785231
95	0.4058203006	0.3686915182	0.442949083	0.03712878243	0.4037785231
96	0.4051438258	0.373651728	0.4366359237	0.03149209789	0.4037785231
97	0.4051116384	0.3721928176	0.4380304593	0.03291882084	0.4037785231
98	0.4046653802	0.3700545362	0.4392762242	0.03461084403	0.4037785231
99	0.404266634	0.3803264311	0.428206837	0.02394020292	0.4037785231
100	0.404613556	0.3711352755	0.4380918364	0.03347828048	0.4037785231
101	0.4044567801	0.370641641	0.4382719193	0.03381513915	0.4037785231
102	0.4042762849	0.3634166908	0.4451358791	0.04085959413	0.4037785231
103	0.4037996505	0.3717883722	0.4358109288	0.03201127831	0.4037785231
104	0.4036196487	0.3765561118	0.4306831856	0.02706353688	0.4037785231
105	0.4036070374	0.3727603398	0.434453735	0.03084669762	0.4037785231
106	0.4036319241	0.3716933777	0.4355704706	0.03193854645	0.4037785231
107	0.4035763969	0.3756398903	0.4315129035	0.02793650661	0.4037785231
108	0.4034105353	0.3702827385	0.4365383322	0.03312779687	0.4037785231
109	0.4033241111	0.3649363109	0.4417119112	0.03838780016	0.4037785231
110	0.4026361742	0.3751227868	0.4301495616	0.02751338739	0.4037785231
111	0.4026419485	0.3707187852	0.4345651119	0.03192316333	0.4037785231
112	0.402725065	0.3774004111	0.428049719	0.02532465394	0.4037785231
113	0.4029424456	0.3728528625	0.4330320287	0.03008958314	0.4037785231
114	0.4028403833	0.3747820707	0.4308986959	0.02805831256	0.4037785231
115	0.4028812367	0.3713700927	0.4343923807	0.03151114399	0.4037785231
116	0.4025139846	0.3801010082	0.424926961	0.02241297641	0.4037785231
117	0.4027368032	0.3746062788	0.4308673276	0.02813052438	0.4037785231
118	0.4026754974	0.376672057	0.4286789379	0.02600344041	0.4037785231
119	0.4027253539	0.3738569	0.4315938078	0.02886845389	0.4037785231
120	0.4025975811	0.3735437763	0.4316513859	0.02905380482	0.4037785231


==> ex1_ci_M.dat <==
k	lambda	lo	hi	hw	lstar
1	0.75	0.3	0.8	0.5864677684	0.5310100565
2	0.3	0.3	0.3189579417	0.01895794168	0.5310100565
3	0.613196489	0.5082513853	0.7181415926	0.1049451036	0.5310100565
4	0.5842863108	0.4229712967	0.7456013249	0.1613150141	0.5310100565
5	0.530647024	0.4941533088	0.5671407392	0.0364937152	0.5310100565
6	0.5459745085	0.4934779673	0.5984710497	0.05249654117	0.5310100565
7	0.5467619775	0.4939927252	0.5995312298	0.05276925229	0.5310100565
8	0.5475989372	0.4944088954	0.600788979	0.0531900418	0.5310100565
9	0.5459736908	0.4865258011	0.6054215804	0.05944788966	0.5310100565
10	0.5399956438	0.4872460548	0.5927452327	0.05274958892	0.5310100565
11	0.5382605241	0.4939277576	0.5825932907	0.04433276654	0.5310100565
12	0.5398920866	0.4920410335	0.5877431397	0.04785105306	0.5310100565
13	0.5377463434	0.4966694336	0.5788232532	0.04107690978	0.5310100565
14	0.5374720351	0.5059927661	0.5689513041	0.031479269	0.5310100565
15	0.5397804797	0.4995996205	0.5799613389	0.04018085917	0.5310100565
16	0.5394007883	0.4983562161	0.5804453605	0.04104457221	0.5310100565
17	0.5375892558	0.5058686992	0.5693098124	0.03172055659	0.5310100565
18	0.5379056569	0.4920492973	0.5837620165	0.04585635959	0.5310100565
19	0.5350739214	0.5020794319	0.568068411	0.03299448953	0.5310100565
20	0.5353612771	0.5055420234	0.5651805308	0.02981925371	0.5310100565
21	0.5365660606	0.5070154203	0.5661167008	0.02955064026	0.5310100565
22	0.5377663991	0.5009168079	0.5746159903	0.0368495912	0.5310100565
23	0.5360795262	0.506019755	0.5661392973	0.03005977118	0.5310100565
24	0.5362196942	0.4986076162	0.5738317723	0.03761207801	0.5310100565
25	0.5348251547	0.5048799921	0.5647703172	0.02994516255	0.5310100565
26	0.5349972635	0.500258491	0.5697360361	0.03473877256	0.5310100565
27	0.5337339664	0.5052224028	0.5622455299	0.02851156354	0.5310100565
28	0.5335915998	0.4979186437	0.5692645559	0.0356729561	0.5310100565
29	0.5319734253	0.4983384238	0.5656084269	0.03363500155	0.5310100565
30	0.5308921276	0.4978108775	0.5639733778	0.03308125016	0.5310100565
31	0.5303284436	0.499283655	0.5613732321	0.03104478857	0.5310100565
32	0.529636021	0.5089157611	0.5503562809	0.02072025992	0.5310100565
33	0.530978249	0.5040992488	0.5578572493	0.02687900024	0.5310100565
34	0.5308394504	0.5087537555	0.5529251453	0.02208569489	0.5310100565
35	0.5319444662	0.5038928285	0.5599961039	0.02805163769	0.5310100565
36	0.5315267329	0.5082001602	0.5548533055	0.02332657263	0.5310100565
37	0.5318181144	0.5016980484	0.5619381805	0.03012006603	0.5310100565
38	0.5310524252	0.4995741155	0.562530735	0.03147830976	0.5310100565
39	0.5297747442	0.5026329775	0.5569165109	0.02714176669	0.5310100565
40	0.5294529138	0.4960074928	0.5628983348	0.03344542099	0.5310100565
41	0.5276801596	0.5049476037	0.5504127155	0.02273255591	0.5310100565
42	0.5279067867	0.5048744281	0.5509391454	0.02303235866	0.5310100565
43	0.5279088597	0.5088056506	0.5470120687	0.01910320906	0.5310100565
44	0.52887922	0.5113805172	0.5463779229	0.01749870283	0.5310100565
45	0.5297958295	0.5002025863	0.5593890727	0.0295932432	0.5310100565
46	0.5289314462	0.5027057015	0.555157191	0.02622574478	0.5310100565
47	0.5282696782	0.500835683	0.5557036734	0.02743399524	0.5310100565
48	0.5275227073	0.5099750635	0.5450703511	0.01754764377	0.5310100565
49	0.5281781757	0.5081330853	0.5482232661	0.02004509039	0.5310100565
50	0.5283754497	0.5090551378	0.5476957616	0.01932031186	0.5310100565
51	0.5289544818	0.5083522139	0.5495567498	0.02060226794	0.5310100565
52	0.5291525727	0.5058433658	0.5524617796	0.0233092069	0.5310100565
53	0.5287287638	0.5082125763	0.5492449513	0.02051618752	0.5310100565
54	0.5289668066	0.5089043118	0.5490293015	0.02006249484	0.5310100565
55	0.528996932	0.5094234678	0.5485703963	0.01957346423	0.5310100565
56	0.5291862072	0.5071400987	0.5512323157	0.02204610851	0.5310100565
57	0.5289446728	0.5075420445	0.5503473012	0.02140262833	0.5310100565
58	0.5288519363	0.5130248515	0.5446790211	0.01582708476	0.5310100565
59	0.5294666042	0.511151793	0.5477814154	0.01831481119	0.5310100565
60	0.5296496649	0.5109431836	0.5483561462	0.01870648133	0.5310100565
61	0.5296904367	0.512603519	0.5467773544	0.0170869177	0.5310100565
62	0.5298940513	0.5098394098	0.5499486927	0.02005464147	0.5310100565
63	0.5296958366	0.5129936491	0.546398024	0.01670218744	0.5310100565
64	0.5300247469	0.5094475322	0.5506019615	0.02057721464	0.5310100565
65	0.5297618416	0.512944789	0.5465788943	0.01681705266	0.5310100565
66	0.5301268849	0.5100499843	0.5502037855	0.02007690056	0.5310100565
67	0.5299789481	0.510668538	0.5492893582	0.01931041009	0.5310100565
68	0.529876165	0.5135453529	0.5462069771	0.01633081207	0.5310100565
69	0.5301078123	0.5113552764	0.5488603481	0.01875253583	0.5310100565
70	0.5301173667	0.5115955635	0.54863917	0.01852180326	0.5310100565
71	0.5301213663	0.5087785236	0.5514642091	0.02134284277	0.5310100565
72	0.5297122351	0.5099552038	0.5494692665	0.01975703133	0.5310100565
73	0.5296109974	0.5137634347	0.5454585602	0.01584756276	0.5310100565
74	0.529795658	0.5133561843	0.5462351317	0.01643947368	0.5310100565
75	0.5298935799	0.5144287843	0.5453583755	0.0154647956	0.5310100565
76	0.5301856593	0.5120098879	0.5483614307	0.01817577138	0.5310100565
77	0.5301463907	0.5135281382	0.5467646432	0.01661825249	0.5310100565
78	0.5302907248	0.5149662923	0.5456151573	0.01532443252	0.5310100565
79	0.5305094145	0.5148434533	0.5461753757	0.01566596119	0.5310100565
80	0.5307374732	0.5155353085	0.5459396379	0.01520216469	0.5310100565
81	0.530951411	0.5148898248	0.5470129971	0.01606158613	0.5310100565
82	0.5309967623	0.5129658597	0.5490276649	0.01803090259	0.5310100565
83	0.5308535501	0.5166614475	0.5450456527	0.01419210261	0.5310100565
84	0.5311187985	0.5140088008	0.5482287961	0.01710999765	0.5310100565
85	0.5310391125	0.5138647347	0.5482134904	0.01717437787	0.5310100565
86	0.5309757364	0.5174995526	0.5444519202	0.01347618382	0.5310100565
87	0.5313558371	0.5129317913	0.5497798829	0.0184240458	0.5310100565
88	0.5310713364	0.5156003606	0.5465423123	0.01547097583	0.5310100565
89	0.5311237561	0.5162538799	0.5459936324	0.01486987622	0.5310100565
90	0.531230006	0.5145528932	0.5479071189	0.01667711283	0.5310100565
91	0.5310574583	0.5171194132	0.5449955034	0.01393804508	0.5310100565
92	0.5312272558	0.5139433784	0.5485111332	0.01728387736	0.5310100565
93	0.5310343182	0.5139484508	0.5481201855	0.01708586735	0.5310100565
94	0.530942854	0.5168906508	0.5449950572	0.01405220319	0.5310100565
95	0.5311348409	0.5173462113	0.5449234706	0.01378862965	0.5310100565
96	0.5313862393	0.5182829644	0.5444895143	0.01310327496	0.5310100565
97	0.5316426658	0.5189737738	0.5443115578	0.01266889198	0.5310100565
98	0.5319663867	0.518473167	0.5454596064	0.01349321967	0.5310100565
99	0.5321490427	0.5144280665	0.5498700189	0.01772097624	0.5310100565
100	0.5318526463	0.5165043403	0.5472009523	0.01534830603	0.5310100565
101	0.5318686559	0.5162722541	0.5474650577	0.01559640179	0.5310100565
102	0.53176387	0.5145393325	0.5489884074	0.01722453744	0.5310100565
103	0.5315509744	0.515555659	0.5475462897	0.01599531535	0.5310100565
104	0.5314267259	0.5178733804	0.5449800714	0.0135533455	0.5310100565
105	0.5315569496	0.516909227	0.5462046722	0.01464772258	0.5310100565
106	0.5315498518	0.5150182975	0.548081406	0.01653155425	0.5310100565
107	0.5313364765	0.5162273257	0.5464456274	0.01510915085	0.5310100565
108	0.5312783908	0.5178371919	0.5447195897	0.01344119888	0.5310100565
109	0.5313960258	0.5144909855	0.5483010661	0.01690504032	0.5310100565
110	0.5311453909	0.5157945902	0.5464961916	0.01535080072	0.5310100565
111	0.5310451423	0.5172162203	0.5448740644	0.01382892209	0.5310100565
112	0.5311014134	0.5146042546	0.5475985721	0.01649715877	0.5310100565
113	0.5308775218	0.5106097041	0.5511453394	0.02026781765	0.5310100565
114	0.5303543459	0.5173989033	0.5433097885	0.01295544258	0.5310100565
115	0.5304653131	0.5180908997	0.5428397266	0.01237441345	0.5310100565
116	0.5306499978	0.5163814876	0.5449185081	0.01426851025	0.5310100565
117	0.5306450033	0.5173119942	0.5439780124	0.0133330091	0.5310100565
118	0.5307142693	0.5149432014	0.5464853371	0.01577106788	0.5310100565
119	0.5305363235	0.5170012013	0.5440714456	0.01353512217	0.5310100565
120	0.5305437201	0.5185205607	0.5425668795	0.01202315936	0.5310100565


==> ex1_ci_P2.5.dat <==
k	lambda	lo	hi	hw	lstar
1	0.75	0.3	0.8	1.080770254	0.5453000577
2	0.3	0.3	0.3077948606	0.007794860608	0.5453000577
3	0.6467780502	0.5208553514	0.772700749	0.1259226988	0.5453000577
4	0.5932159874	0.5402512428	0.6461807321	0.05296474466	0.5453000577
5	0.5950854545	0.5561346672	0.6340362418	0.03895078728	0.5453000577
6	0.5973936024	0.552823591	0.6419636138	0.04457001138	0.5453000577
7	0.5944984989	0.4077724115	0.7812245864	0.1867260874	0.5453000577
8	0.5747016652	0.5528193644	0.5965839659	0.02188230077	0.5453000577
9	0.5834142844	0.5454647234	0.6213638453	0.03794956097	0.5453000577
10	0.5866910131	0.513082449	0.6602995772	0.07360856407	0.5453000577
11	0.5804276723	0.5484882794	0.6123670652	0.03193939291	0.5453000577
12	0.5834302547	0.5437951774	0.6230653319	0.03963507729	0.5453000577
13	0.5835523999	0.538285338	0.6288194619	0.04526706195	0.5453000577
14	0.5807448995	0.5525563257	0.6089334733	0.0281885738	0.5453000577
15	0.5832777189	0.4643791228	0.7021763151	0.1188985961	0.5453000577
16	0.5741283577	0.3	0.8	0.8978910045	0.5453000577
17	0.518771819	0.4925338896	0.5450097484	0.0262379294	0.5453000577
18	0.5243316143	0.4565414832	0.5921217454	0.06779013107	0.5453000577
19	0.5246273448	0.4410986229	0.6081560668	0.08352872192	0.5453000577
20	0.5234756192	0.5037416527	0.5432095857	0.01973396649	0.5453000577
21	0.5288793626	0.4912417897	0.5665169355	0.03763757288	0.5453000577
22	0.5322153902	0.474814938	0.5896158424	0.05740045218	0.5453000577
23	0.5329329167	0.5055906104	0.5602752229	0.02734230626	0.5453000577
24	0.5357401445	0.4853287729	0.5861515162	0.05041137162	0.5453000577
25	0.5384621764	0.5027844994	0.5741398534	0.03567767701	0.5453000577
26	0.5406798913	0.4728651385	0.608494644	0.06781475276	0.5453000577
27	0.5391098342	0.5257689188	0.5524507496	0.01334091539	0.5453000577
28	0.5427509455	0.5037654105	0.5817364805	0.03898553499	0.5453000577
29	0.5432247722	0.4697324447	0.6167170997	0.0734923275	0.5453000577
30	0.543063749	0.5140027616	0.5721247364	0.0290609874	0.5453000577
31	0.5445426994	0.4947620274	0.5943233715	0.04978067203	0.5453000577
32	0.5447046785	0.4724089103	0.6170004468	0.07229576828	0.5453000577
33	0.543946437	0.4991873174	0.5887055565	0.04475911953	0.5453000577
34	0.5440104313	0.5047673973	0.5832534652	0.03924303398	0.5453000577
35	0.5449087169	0.3	0.8	0.650227917	0.5453000577
36	0.529002616	0.5063097511	0.551695481	0.02269286494	0.5453000577
37	0.5315224794	0.5149775394	0.5480674194	0.01654493999	0.5453000577
38	0.5339849258	0.4966907983	0.5712790533	0.03729412748	0.5453000577
39	0.5356708786	0.5105580478	0.5607837094	0.02511283081	0.5453000577
40	0.5374993558	0.5097800443	0.5652186673	0.0277193115	0.5453000577
41	0.5397537613	0.4709433034	0.6085642193	0.06881045793	0.5453000577
42	0.5396843475	0.51920859	0.5601601049	0.02047575745	0.5453000577
43	0.5406636155	0.5255701267	0.5557571044	0.01509348886	0.5453000577
44	0.5423767645	0.514768535	0.569984994	0.02760822954	0.5453000577
45	0.543438196	0.529852032	0.55702436	0.01358616399	0.5453000577
46	0.5453949265	0.5259623908	0.5648274623	0.01943253578	0.5453000577
47	0.5469110547	0.3	0.8	0.3207345147	0.5453000577
48	0.5410575268	0.5262337772	0.5558812764	0.01482374957	0.5453000577
49	0.5429230637	0.5051068603	0.5807392672	0.03781620342	0.5453000577
50	0.5437552622	0.5200332453	0.567477279	0.02372201682	0.5453000577
51	0.5450317241	0.5138864689	0.5761769794	0.03114525523	0.5453000577
52	0.5455379167	0.4832681442	0.6078076892	0.06226977248	0.5453000577
53	0.5449042917	0.516670583	0.5731380003	0.02823370865	0.5453000577
54	0.5456116153	0.5042113095	0.5870119211	0.04140030583	0.5453000577
55	0.5459040433	0.4379118226	0.653896264	0.1079922207	0.5453000577
56	0.5425696995	0.5158017979	0.569337601	0.02676790153	0.5453000577
57	0.5433678699	0.5021831305	0.5845526093	0.04118473938	0.5453000577
58	0.5434068132	0.517752801	0.5690608254	0.02565401218	0.5453000577
59	0.544271022	0.5160652021	0.5724768419	0.0282058199	0.5453000577
60	0.5451128882	0.4993724963	0.5908532801	0.0457403919	0.5453000577
61	0.5451281017	0.5200601387	0.5701960647	0.02506796297	0.5453000577
62	0.5457322087	0.3966230593	0.6948413581	0.1491091494	0.5453000577
63	0.544369756	0.3733814355	0.7153580765	0.1709883205	0.5453000577
64	0.5428983338	0.5271551296	0.558641538	0.01574320421	0.5453000577
65	0.5440378015	0.5264437974	0.5616318056	0.01759400406	0.5453000577
66	0.5449370086	0.492523766	0.5973502511	0.05241324255	0.5453000577
67	0.545045957	0.527955837	0.5621360769	0.01709011993	0.5453000577
68	0.5459536848	0.5128669598	0.5790404098	0.033086725	0.5453000577
69	0.5461855749	0.4975010929	0.5948700569	0.04868448201	0.5453000577
70	0.5460688827	0.5330173388	0.5591204265	0.01305154382	0.5453000577
71	0.5471495491	0.5181511611	0.5761479372	0.02899838801	0.5453000577
72	0.5474668772	0.5306042529	0.5643295015	0.01686262429	0.5453000577
73	0.5482410413	0.5278992731	0.5685828095	0.0203417682	0.5453000577
74	0.5490800425	0.5258739023	0.5722861828	0.02320614026	0.5453000577
75	0.5494122072	0.535724481	0.5630999333	0.01368772613	0.5453000577
76	0.550225559	0.5322997561	0.5681513618	0.01792580285	0.5453000577
77	0.5510834927	0.5250991431	0.5770678423	0.02598434964	0.5453000577
78	0.5516045728	0.535049969	0.5681591765	0.01655460375	0.5453000577
79	0.5523965151	0.524897506	0.5798955242	0.02749900909	0.5453000577
80	0.552931711	0.489297617	0.616565805	0.06363409399	0.5453000577
81	0.55210367	0.5277326404	0.5764746996	0.02437102957	0.5453000577
82	0.5526606809	0.4955296604	0.6097917015	0.05713102055	0.5453000577
83	0.5521285611	0.540103767	0.5641533552	0.01202479407	0.5453000577
84	0.5528740485	0.5298282906	0.5759198063	0.02304575786	0.5453000577
85	0.5532467411	0.5309825677	0.5755109145	0.02226417338	0.5453000577
86	0.5535001695	0.5270326648	0.5799676742	0.02646750469	0.5453000577
87	0.55360345	0.4664524385	0.6407544614	0.08715101145	0.5453000577
88	0.5528151453	0.5183196167	0.5873106738	0.03449552854	0.5453000577
89	0.552715183	0.5359185451	0.5695118209	0.0167966379	0.5453000577
90	0.5530876648	0.5384144706	0.5677608589	0.01467319414	0.5453000577
91	0.5537656912	0.519313051	0.5882183314	0.03445264018	0.5453000577
92	0.5540966534	0.5143042906	0.5938890161	0.03979236278	0.5453000577
93	0.5542452689	0.5201300803	0.5883604576	0.03411518866	0.5453000577
94	0.5543282453	0.533829254	0.5748272367	0.02049899133	0.5453000577
95	0.5548121126	0.5301378059	0.5794864194	0.02467430672	0.5453000577
96	0.5546573615	0.5408350302	0.5684796927	0.01382233125	0.5453000577
97	0.5551179028	0.5189953443	0.5912404613	0.03612255849	0.5453000577
98	0.5549212817	0.3	0.8	0.8747266879	0.5453000577
99	0.5469541824	0.4800830721	0.6138252927	0.06687111027	0.5453000577
100	0.5462532176	0.4874222659	0.6050841692	0.05883095164	0.5453000577
101	0.5460866362	0.5322936016	0.5598796707	0.01379303455	0.5453000577
102	0.5466686758	0.5211794201	0.5721579315	0.02548925569	0.5453000577
103	0.5468310676	0.5356956615	0.5579664737	0.01113540613	0.5453000577
104	0.547520344	0.5266805403	0.5683601478	0.02083980377	0.5453000577
105	0.5478499379	0.527749408	0.5679504677	0.02010052985	0.5453000577
106	0.5482157389	0.4930951532	0.6033363247	0.05512058574	0.5453000577
107	0.5479759088	0.5308447422	0.5651070754	0.01713116657	0.5453000577
108	0.5484003163	0.5338702485	0.562930384	0.01453006771	0.5453000577
109	0.5489634669	0.5340999751	0.5638269587	0.01486349182	0.5453000577
110	0.5493982469	0.5204188978	0.5783775961	0.02897934918	0.5453000577
111	0.5495648923	0.4504066041	0.6487231805	0.0991582882	0.5453000577
112	0.5487130111	0.4679752924	0.6294507297	0.08073771864	0.5453000577
113	0.5478258349	0.5217925807	0.5738590891	0.02603325419	0.5453000577
114	0.5479333584	0.5219854624	0.5738812544	0.02594789599	0.5453000577
115	0.5483141802	0.5306894857	0.5659388748	0.01762469457	0.5453000577
116	0.5485431906	0.5243735738	0.5727128074	0.02416961679	0.5453000577
117	0.548607998	0.5318025483	0.5654134477	0.01680544973	0.5453000577
118	0.548933736	0.5297932386	0.5680742334	0.01914049741	0.5453000577
119	0.5493299345	0.495233172	0.6034266969	0.05409676246	0.5453000577
120	0.5492857015	0.4336052477	0.6649661554	0.1156804539	0.5453000577


==> ex1_ci_P4.5.dat <==
k	lambda	lo	hi	hw	lstar
1	0.75	0.4092727894	0.8	0.3407272106	0.6170649265
2	0.3	0.3	0.3029235864	0.002923586358	0.6170649265
3	0.7033536568	0.6259877857	0.780719528	0.07736587115	0.6170649265
4	0.6217202439	0.596145658	0.6472948298	0.02557458591	0.6170649265
5	0.6221777224	0.6006617634	0.6436936813	0.02151595898	0.6170649265
6	0.6207933436	0.5992228236	0.6423638637	0.02157052004	0.6170649265
7	0.6178923869	0.5883130907	0.6474716831	0.02957929618	0.6170649265
8	0.6159572555	0.6019200504	0.6299944605	0.01403720507	0.6170649265
9	0.6189455131	0.6025881439	0.6353028822	0.01635736911	0.6170649265
10	0.6207145287	0.5989060433	0.6425230142	0.02180848545	0.6170649265
11	0.6187609704	0.604093851	0.6334280898	0.01466711939	0.6170649265
12	0.6195320028	0.6035210642	0.6355429415	0.01601093865	0.6170649265
13	0.6191987634	0.6015464639	0.6368510629	0.0176522995	0.6170649265
14	0.6177301443	0.6049722883	0.6304880003	0.01275785603	0.6170649265
15	0.6187653051	0.5972354969	0.6402951133	0.02152980824	0.6170649265
16	0.6170144176	0.5750595587	0.6589692765	0.04195485888	0.6170649265
17	0.6144293097	0.6001107845	0.6287478348	0.01431852518	0.6170649265
18	0.6141803945	0.5953543559	0.6330064331	0.01882603864	0.6170649265
19	0.6134279389	0.5937743985	0.6330814792	0.01965354037	0.6170649265
20	0.6124228444	0.6009990404	0.6238466484	0.01142380402	0.6170649265
21	0.6131073608	0.5999504938	0.6262642278	0.01315686701	0.6170649265
22	0.6132261584	0.597753705	0.6286986118	0.01547245335	0.6170649265
23	0.6131467841	0.6006807156	0.6256128525	0.01246606845	0.6170649265
24	0.6131821117	0.6012946676	0.6250695558	0.01188744409	0.6170649265
25	0.613873865	0.6019120954	0.6258356347	0.01196176963	0.6170649265
26	0.6143450316	0.5983055465	0.6303845167	0.01603948508	0.6170649265
27	0.6138534563	0.6048863303	0.6228205824	0.008967126019	0.6170649265
28	0.6144359654	0.60144619	0.6274257408	0.0129897754	0.6170649265
29	0.6143945223	0.6008638131	0.6279252316	0.01353070927	0.6170649265
30	0.6143308546	0.6032218666	0.6254398426	0.01110898797	0.6170649265
31	0.6142817788	0.6017431138	0.6268204439	0.01253866504	0.6170649265
32	0.6142719071	0.6007357947	0.6278080195	0.01353611242	0.6170649265
33	0.6139847283	0.6016545686	0.626314888	0.01233015973	0.6170649265
34	0.6137225251	0.602821568	0.6246234821	0.01090095705	0.6170649265
35	0.6139968546	0.5880985701	0.6398951391	0.02589828448	0.6170649265
36	0.6133595627	0.604327518	0.6223916074	0.0090320447	0.6170649265
37	0.6139212987	0.6052365965	0.6226060008	0.008684702157	0.6170649265
38	0.6141220932	0.6044141558	0.6238300306	0.009707937403	0.6170649265
39	0.6144452278	0.6053076934	0.6235827621	0.009137534327	0.6170649265
40	0.6147973353	0.6067865111	0.6228081595	0.008010824177	0.6170649265
41	0.6152058506	0.6035640059	0.6268476954	0.01164184474	0.6170649265
42	0.6151410337	0.6052841034	0.6249979639	0.009856930241	0.6170649265
43	0.6148756866	0.6066509449	0.6231004283	0.00822474171	0.6170649265
44	0.6149773402	0.6058031419	0.6241515386	0.009174198366	0.6170649265
45	0.6151208135	0.6078802025	0.6223614246	0.007240611085	0.6170649265
46	0.6155433042	0.6076772157	0.6234093927	0.007866088512	0.6170649265
47	0.6158966996	0.5984800313	0.6333133678	0.01741666824	0.6170649265
48	0.6156021685	0.6084614501	0.6227428869	0.007140718402	0.6170649265
49	0.61597905	0.6070269624	0.6249311376	0.008952087606	0.6170649265
50	0.6161613277	0.6082385402	0.6240841152	0.007922787487	0.6170649265
51	0.6162886843	0.6070940247	0.625483344	0.009194659654	0.6170649265
52	0.6162805552	0.6053517649	0.6272093454	0.01092879024	0.6170649265
53	0.6161770474	0.607567766	0.6247863289	0.008609281432	0.6170649265
54	0.616249493	0.6070472458	0.6254517402	0.009202247201	0.6170649265
55	0.6163860338	0.6020687233	0.6307033443	0.01431731052	0.6170649265
56	0.6159002418	0.6076439073	0.6241565763	0.008256334461	0.6170649265
57	0.6159437176	0.6063808677	0.6255065675	0.009562849909	0.6170649265
58	0.6157789905	0.6079169432	0.6236410377	0.00786204727	0.6170649265
59	0.6157957394	0.6080361074	0.6235553714	0.007759632011	0.6170649265
60	0.6158404078	0.6066466374	0.6250341783	0.009193770489	0.6170649265
61	0.6158846761	0.6078812983	0.6238880539	0.008003377801	0.6170649265
62	0.6160021109	0.6046949097	0.6273093121	0.01130720122	0.6170649265
63	0.616013997	0.6044993399	0.6275286542	0.01151465715	0.6170649265
64	0.6160484638	0.6093298396	0.622767088	0.006718624175	0.6170649265
65	0.6162003156	0.6090824443	0.623318187	0.007117871342	0.6170649265
66	0.6162309821	0.6075587728	0.6249031913	0.008672209247	0.6170649265
67	0.6162041395	0.60932473	0.623083549	0.00687940952	0.6170649265
68	0.6163436763	0.6081266654	0.6245606872	0.008217010872	0.6170649265
69	0.6163325054	0.6074993028	0.6251657081	0.008833202639	0.6170649265
70	0.6162523989	0.6100957494	0.6224090485	0.006156649562	0.6170649265
71	0.6164359428	0.6086558993	0.6242159863	0.007780043503	0.6170649265
72	0.6164541957	0.6097739133	0.6231344781	0.00668028239	0.6170649265
73	0.6165877541	0.6101676632	0.623007845	0.006420090886	0.6170649265
74	0.6167244245	0.6092468879	0.6242019611	0.007477536568	0.6170649265
75	0.616666523	0.6104039195	0.6229291265	0.006262603498	0.6170649265
76	0.6167401611	0.6106714077	0.6228089145	0.006068753417	0.6170649265
77	0.6169218103	0.6101418362	0.6237017843	0.006779974063	0.6170649265
78	0.6169758707	0.61094247	0.6230092714	0.006033400689	0.6170649265
79	0.6171241352	0.6105451556	0.6237031147	0.006578979587	0.6170649265
80	0.6172454726	0.6079616208	0.6265293243	0.009283851782	0.6170649265
81	0.6170914391	0.6106783584	0.6235045197	0.006413080631	0.6170649265
82	0.617144771	0.6084701077	0.6258194343	0.008674663298	0.6170649265
83	0.6170362285	0.6112460668	0.6228263901	0.005790161635	0.6170649265
84	0.617099723	0.6104427506	0.6237566955	0.006656972478	0.6170649265
85	0.6171158537	0.6102490573	0.6239826501	0.006866796406	0.6170649265
86	0.6171001543	0.6099483341	0.6242519744	0.007151820187	0.6170649265
87	0.6170526118	0.6081152989	0.6259899247	0.00893731293	0.6170649265
88	0.6169354711	0.6093942087	0.6244767334	0.00754126235	0.6170649265
89	0.6168697328	0.610467592	0.6232718736	0.006402140769	0.6170649265
90	0.6168417971	0.6112821942	0.6224013999	0.005559602846	0.6170649265
91	0.616988379	0.6105925328	0.6233842252	0.006395846207	0.6170649265
92	0.6171344815	0.6103507284	0.6239182346	0.006783753118	0.6170649265
93	0.6171685195	0.6102875351	0.6240495039	0.006880984428	0.6170649265
94	0.6171736659	0.6113258477	0.623021484	0.00584781815	0.6170649265
95	0.617277385	0.6099542302	0.6246005398	0.007323154786	0.6170649265
96	0.6171276737	0.6113451693	0.6229101782	0.005782504455	0.6170649265
97	0.6171577207	0.609836485	0.6244789565	0.007321235733	0.6170649265
98	0.6170884539	0.5992652728	0.6349116351	0.01782318113	0.6170649265
99	0.6170136401	0.608358483	0.6256687973	0.008655157153	0.6170649265
100	0.6169225113	0.6093645609	0.6244804617	0.007557950379	0.6170649265
101	0.6169068148	0.6112766671	0.6225369626	0.005630147732	0.6170649265
102	0.616928784	0.6102378468	0.6236197212	0.006690937188	0.6170649265
103	0.616892086	0.6116901117	0.6220940604	0.005201974359	0.6170649265
104	0.6170019955	0.6108519893	0.6231520018	0.006150006276	0.6170649265
105	0.617011318	0.6110113037	0.6230113322	0.006000014216	0.6170649265
106	0.6170413966	0.6095800854	0.6245027078	0.00746131117	0.6170649265
107	0.6169737605	0.6112202535	0.6227272675	0.005753507001	0.6170649265
108	0.6170062272	0.6117101392	0.6223023151	0.005296087991	0.6170649265
109	0.6170825532	0.6114790519	0.6226860544	0.005603501248	0.6170649265
110	0.6170942978	0.6108091461	0.6233794495	0.006285151684	0.6170649265
111	0.6171184402	0.6085655621	0.6256713182	0.008552878041	0.6170649265
112	0.6170320451	0.6083581318	0.6257059585	0.008673913324	0.6170649265
113	0.616843019	0.6104422355	0.6232438025	0.006400783494	0.6170649265
114	0.6168169163	0.6111873151	0.6224465175	0.005629601185	0.6170649265
115	0.6168821856	0.6108839477	0.6228804235	0.005998237887	0.6170649265
116	0.6168353273	0.6104415356	0.623229119	0.006393791739	0.6170649265
117	0.616777707	0.6111323865	0.6224230276	0.005645320553	0.6170649265
118	0.6167793731	0.6113795675	0.6221791787	0.005399805568	0.6170649265
119	0.6168288529	0.6102614816	0.6233962241	0.006567371216	0.6170649265
120	0.6168401812	0.6086954956	0.6249848667	0.008144685533	0.6170649265


==> ex1_traj_D.dat <==
k	lambda	Qhat	N	lstar
1	0.75	3.003495347	50	0.6290763245
2	0.3740466725	3.668725037	150	0.6290763245
3	0.6281573201	3.34915392	300	0.6290763245
4	0.6287687249	3.172027982	500	0.6290763245
5	0.6289224181	3.280170494	750	0.6290763245
6	0.6289839592	3.167002873	1050	0.6290763245
7	0.6290147412	3.07895028	1400	0.6290763245
8	0.629032334	2.986878693	1800	0.6290763245
9	0.6290433305	2.957881517	2250	0.6290763245
10	0.629050662	2.93680594	2750	0.6290763245
11	0.6290557942	2.948007707	3300	0.6290763245
12	0.6290595268	2.933615193	3900	0.6290763245
13	0.6290623263	2.913219881	4550	0.6290763245
14	0.6290644798	2.919067285	5250	0.6290763245
15	0.6290661718	2.904843131	6000	0.6290763245
16	0.6290675255	2.924099456	6800	0.6290763245
17	0.6290686253	2.949464547	7650	0.6290763245
18	0.6290695311	2.94435003	8550	0.6290763245
19	0.6290702859	2.968433157	9500	0.6290763245
20	0.6290709215	2.954210887	10500	0.6290763245
21	0.6290714618	2.954569896	11550	0.6290763245
22	0.6290719249	2.953455659	12650	0.6290763245
23	0.6290723249	2.944334158	13800	0.6290763245
24	0.6290726727	2.947379554	15000	0.6290763245
25	0.629072977	2.939108264	16250	0.6290763245
26	0.6290732448	2.939514383	17550	0.6290763245
27	0.6290734817	2.942127744	18900	0.6290763245
28	0.6290736922	2.938223009	20300	0.6290763245
29	0.6290738803	2.935082133	21750	0.6290763245
30	0.6290740488	2.941807098	23250	0.6290763245
31	0.6290742005	2.944721743	24800	0.6290763245
32	0.6290743376	2.946594895	26400	0.6290763245
33	0.6290744617	2.948533371	28050	0.6290763245
34	0.6290745746	2.951187351	29750	0.6290763245
35	0.6290746776	2.950598267	31500	0.6290763245
36	0.6290747717	2.952977144	33300	0.6290763245
37	0.6290748579	2.957811208	35150	0.6290763245
38	0.6290749372	2.955589388	37050	0.6290763245
39	0.6290750102	2.962236723	39000	0.6290763245
40	0.6290750776	2.965102568	41000	0.6290763245
41	0.62907514	2.965069455	43050	0.6290763245
42	0.6290751977	2.966345665	45150	0.6290763245
43	0.6290752514	2.969462932	47300	0.6290763245
44	0.6290753013	2.969426316	49500	0.6290763245
45	0.6290753478	2.970246269	51750	0.6290763245
46	0.6290753912	2.973870223	54050	0.6290763245
47	0.6290754318	2.971225666	56400	0.6290763245
48	0.6290754698	2.966283847	58800	0.6290763245
49	0.6290755054	2.971020506	61250	0.6290763245
50	0.6290755388	2.973177317	63750	0.6290763245
51	0.6290755702	2.970448355	66300	0.6290763245
52	0.6290755998	2.972355822	68900	0.6290763245
53	0.6290756277	2.971494515	71550	0.6290763245
54	0.629075654	2.969972062	74250	0.6290763245
55	0.6290756788	2.970195835	77000	0.6290763245
56	0.6290757023	2.970316941	79800	0.6290763245
57	0.6290757245	2.96985043	82650	0.6290763245
58	0.6290757456	2.970583001	85550	0.6290763245
59	0.6290757655	2.97284177	88500	0.6290763245
60	0.6290757845	2.971388265	91500	0.6290763245
61	0.6290758025	2.972622434	94550	0.6290763245
62	0.6290758196	2.97032556	97650	0.6290763245
63	0.6290758359	2.967522788	100800	0.6290763245
64	0.6290758514	2.966343594	104000	0.6290763245
65	0.6290758662	2.967220237	107250	0.6290763245
66	0.6290758803	2.970390137	110550	0.6290763245
67	0.6290758937	2.972546289	113900	0.6290763245
68	0.6290759066	2.969050798	117300	0.6290763245
69	0.6290759189	2.967736774	120750	0.6290763245
70	0.6290759306	2.969414124	124250	0.6290763245
71	0.6290759419	2.967845842	127800	0.6290763245
72	0.6290759527	2.965872094	131400	0.6290763245
73	0.629075963	2.966064351	135050	0.6290763245
74	0.6290759729	2.964512542	138750	0.6290763245
75	0.6290759824	2.962732298	142500	0.6290763245
76	0.6290759915	2.962368313	146300	0.6290763245
77	0.6290760003	2.961267959	150150	0.6290763245
78	0.6290760087	2.961324807	154050	0.6290763245
79	0.6290760168	2.960570856	158000	0.6290763245
80	0.6290760246	2.961885408	162000	0.6290763245
81	0.6290760321	2.962727523	166050	0.6290763245
82	0.6290760393	2.961761135	170150	0.6290763245
83	0.6290760462	2.962251418	174300	0.6290763245
84	0.629076053	2.96140215	178500	0.6290763245
85	0.6290760594	2.961433055	182750	0.6290763245
86	0.6290760657	2.959861631	187050	0.6290763245
87	0.6290760717	2.957902059	191400	0.6290763245
88	0.6290760775	2.956927085	195800	0.6290763245
89	0.6290760831	2.956663898	200250	0.6290763245
90	0.6290760885	2.957832504	204750	0.6290763245
91	0.6290760938	2.957477593	209300	0.6290763245
92	0.6290760988	2.957592114	213900	0.6290763245
93	0.6290761037	2.957340206	218550	0.6290763245
94	0.6290761085	2.957863399	223250	0.6290763245
95	0.6290761131	2.956845715	228000	0.6290763245
96	0.6290761175	2.956616222	232800	0.6290763245
97	0.6290761218	2.957500055	237650	0.6290763245
98	0.629076126	2.957276454	242550	0.6290763245
99	0.6290761301	2.956419993	247500	0.6290763245
100	0.629076134	2.95599742	252500	0.6290763245
101	0.6290761378	2.956151142	257550	0.6290763245
102	0.6290761415	2.95694347	262650	0.6290763245
103	0.6290761451	2.956015029	267800	0.6290763245
104	0.6290761486	2.955442547	273000	0.6290763245
105	0.629076152	2.954278023	278250	0.6290763245
106	0.6290761552	2.954384284	283550	0.6290763245
107	0.6290761584	2.954462618	288900	0.6290763245
108	0.6290761615	2.954981309	294300	0.6290763245
109	0.6290761645	2.955003688	299750	0.6290763245
110	0.6290761675	2.954445488	305250	0.6290763245
111	0.6290761703	2.955275718	310800	0.6290763245
112	0.6290761731	2.955157648	316400	0.6290763245
113	0.6290761758	2.953788061	322050	0.6290763245
114	0.6290761784	2.954213271	327750	0.6290763245
115	0.629076181	2.953467045	333500	0.6290763245
116	0.6290761835	2.95346576	339300	0.6290763245
117	0.6290761859	2.952929738	345150	0.6290763245
118	0.6290761883	2.95374861	351050	0.6290763245
119	0.6290761906	2.953736257	357000	0.6290763245
120	0.6290761929	2.954272839	363000	0.6290763245
121	0.6290761951	2.954740978	369050	0.6290763245
122	0.6290761972	2.954246637	375150	0.6290763245
123	0.6290761993	2.953812477	381300	0.6290763245
124	0.6290762013	2.953682734	387500	0.6290763245
125	0.6290762033	2.953511399	393750	0.6290763245
126	0.6290762052	2.952952999	400050	0.6290763245
127	0.6290762071	2.951912944	406400	0.6290763245
128	0.629076209	2.950318919	412800	0.6290763245
129	0.6290762108	2.949731234	419250	0.6290763245
130	0.6290762125	2.949406214	425750	0.6290763245
131	0.6290762143	2.949282213	432300	0.6290763245
132	0.6290762159	2.949603564	438900	0.6290763245
133	0.6290762176	2.949870537	445550	0.6290763245
134	0.6290762192	2.949992087	452250	0.6290763245
135	0.6290762208	2.950280297	459000	0.6290763245
136	0.6290762223	2.950218685	465800	0.6290763245
137	0.6290762238	2.95086911	472650	0.6290763245
138	0.6290762253	2.950440762	479550	0.6290763245
139	0.6290762267	2.950631233	486500	0.6290763245
140	0.6290762281	2.951057277	493500	0.6290763245
141	0.6290762295	2.951196299	500550	0.6290763245
142	0.6290762308	2.951801375	507650	0.6290763245
143	0.6290762322	2.951529359	514800	0.6290763245
144	0.6290762335	2.950449059	522000	0.6290763245
145	0.6290762347	2.950186488	529250	0.6290763245
146	0.629076236	2.950719832	536550	0.6290763245
147	0.6290762372	2.95050682	543900	0.6290763245
148	0.6290762384	2.949877018	551300	0.6290763245
149	0.6290762395	2.950265112	558750	0.6290763245
150	0.6290762407	2.949704445	566250	0.6290763245
151	0.6290762418	2.949443395	573800	0.6290763245
152	0.6290762429	2.949847855	581400	0.6290763245
153	0.6290762439	2.94916733	589050	0.6290763245
154	0.629076245	2.949358165	596750	0.6290763245
155	0.629076246	2.949678194	604500	0.6290763245
156	0.629076247	2.94924139	612300	0.6290763245
157	0.629076248	2.94965858	620150	0.6290763245
158	0.629076249	2.94951809	628050	0.6290763245
159	0.62907625	2.95008825	636000	0.6290763245
160	0.6290762509	2.950705977	644000	0.6290763245
161	0.6290762518	2.950540348	652050	0.6290763245
162	0.6290762527	2.95043446	660150	0.6290763245
163	0.6290762536	2.949691581	668300	0.6290763245
164	0.6290762545	2.949791404	676500	0.6290763245
165	0.6290762553	2.949761711	684750	0.6290763245
166	0.6290762562	2.949700868	693050	0.6290763245
167	0.629076257	2.949878118	701400	0.6290763245
168	0.6290762578	2.949363187	709800	0.6290763245
169	0.6290762586	2.949246008	718250	0.6290763245
170	0.6290762594	2.948705016	726750	0.6290763245
171	0.6290762601	2.948999375	735300	0.6290763245
172	0.6290762609	2.948970316	743900	0.6290763245
173	0.6290762616	2.949244594	752550	0.6290763245
174	0.6290762624	2.949871002	761250	0.6290763245
175	0.6290762631	2.950246499	770000	0.6290763245
176	0.6290762638	2.950422681	778800	0.6290763245
177	0.6290762645	2.95061395	787650	0.6290763245
178	0.6290762651	2.951132363	796550	0.6290763245
179	0.6290762658	2.950701291	805500	0.6290763245
180	0.6290762665	2.950951317	814500	0.6290763245
181	0.6290762671	2.950624643	823550	0.6290763245
182	0.6290762677	2.950815507	832650	0.6290763245
183	0.6290762684	2.950845667	841800	0.6290763245
184	0.629076269	2.950687653	851000	0.6290763245
185	0.6290762696	2.950534932	860250	0.6290763245
186	0.6290762702	2.950995186	869550	0.6290763245
187	0.6290762708	2.951219192	878900	0.6290763245
188	0.6290762713	2.950966395	888300	0.6290763245
189	0.6290762719	2.950888603	897750	0.6290763245
190	0.6290762724	2.951026592	907250	0.6290763245
191	0.629076273	2.950979728	916800	0.6290763245
192	0.6290762735	2.951002437	926400	0.6290763245
193	0.6290762741	2.950866646	936050	0.6290763245
194	0.6290762746	2.951024914	945750	0.6290763245
195	0.6290762751	2.950902229	955500	0.6290763245
196	0.6290762756	2.950952222	965300	0.6290763245
197	0.6290762761	2.950616981	975150	0.6290763245
198	0.6290762766	2.950236133	985050	0.6290763245
199	0.6290762771	2.950412237	995000	0.6290763245
200	0.6290762776	2.950245153	1005000	0.6290763245


==> ex1_traj_H2_c4.dat <==
k	lambda	Qhat	N	lstar
1	0.75	3.373244921	50	0.4037785231
2	0.3	4.880469656	150	0.4037785231
3	0.4522467031	4.212206273	300	0.4037785231
4	0.4791432419	4.108273915	500	0.4037785231
5	0.4687026961	4.009490507	750	0.4037785231
6	0.469162863	4.075989432	1050	0.4037785231
7	0.4569651883	3.884828153	1400	0.4037785231
8	0.4695437841	4.16378477	1800	0.4037785231
9	0.4481294463	4.259279246	2250	0.4037785231
10	0.4456164844	4.446453375	2750	0.4037785231
11	0.4146026883	4.283908377	3300	0.4037785231
12	0.4235482776	4.279937691	3900	0.4037785231
13	0.4253481458	4.580678627	4550	0.4037785231
14	0.4011540288	4.670252037	5250	0.4037785231
15	0.3922717404	4.712160866	6000	0.4037785231
16	0.3883490102	4.64184111	6800	0.4037785231
17	0.3941900371	4.658869987	7650	0.4037785231
18	0.3981513999	4.595152159	8550	0.4037785231
19	0.4015738561	4.578431959	9500	0.4037785231
20	0.4047212415	4.653061596	10500	0.4037785231
21	0.3992580801	4.614183595	11550	0.4037785231
22	0.4020925276	4.608692489	12650	0.4037785231
23	0.4026346292	4.665621583	13800	0.4037785231
24	0.3964150234	4.657764116	15000	0.4037785231
25	0.3964457383	4.644532235	16250	0.4037785231
26	0.3995762125	4.639947516	17550	0.4037785231
27	0.4016118335	4.638750295	18900	0.4037785231
28	0.4014083543	4.647582824	20300	0.4037785231
29	0.3997132716	4.691244712	21750	0.4037785231
30	0.3983783974	4.659834807	23250	0.4037785231
31	0.4004968488	4.674716434	24800	0.4037785231
32	0.3994105173	4.715765965	26400	0.4037785231
33	0.3950207468	4.705648236	28050	0.4037785231
34	0.3950408247	4.68763323	29750	0.4037785231
35	0.3958242214	4.672859718	31500	0.4037785231
36	0.3966412463	4.666744743	33300	0.4037785231
37	0.3974146401	4.713655689	35150	0.4037785231
38	0.394005702	4.724356965	37050	0.4037785231
39	0.3928366436	4.73607703	39000	0.4037785231
40	0.3928610507	4.731150352	41000	0.4037785231
41	0.3921110328	4.712717503	43050	0.4037785231
42	0.394286694	4.713672126	45150	0.4037785231
43	0.3935796043	4.689430998	47300	0.4037785231
44	0.3955444624	4.690172385	49500	0.4037785231
45	0.3956356245	4.660050842	51750	0.4037785231
46	0.3978435724	4.673571637	54050	0.4037785231
47	0.3984727739	4.692062237	56400	0.4037785231
48	0.3970962902	4.667583286	58800	0.4037785231
49	0.3987646486	4.661037363	61250	0.4037785231
50	0.3989125883	4.649012145	63750	0.4037785231
51	0.399529701	4.658796443	66300	0.4037785231
52	0.3986466802	4.644772171	68900	0.4037785231
53	0.3997398276	4.637027245	71550	0.4037785231
54	0.4002234416	4.626786887	74250	0.4037785231
55	0.4009546437	4.626065056	77000	0.4037785231
56	0.4009381885	4.626955647	79800	0.4037785231
57	0.4009272572	4.647514316	82650	0.4037785231
58	0.3993717342	4.641621026	85550	0.4037785231
59	0.4000700624	4.648373105	88500	0.4037785231
60	0.3993571163	4.634835721	91500	0.4037785231
61	0.4003851144	4.623734802	94550	0.4037785231
62	0.4013940068	4.619061141	97650	0.4037785231
63	0.4019600521	4.624272623	100800	0.4037785231
64	0.4016235998	4.619466112	104000	0.4037785231
65	0.4019918158	4.614912053	107250	0.4037785231
66	0.4028632179	4.602520191	110550	0.4037785231
67	0.4039784154	4.610187894	113900	0.4037785231
68	0.4028394693	4.598474796	117300	0.4037785231
69	0.4036674701	4.600852706	120750	0.4037785231
70	0.4038811706	4.597747105	124250	0.4037785231
71	0.4041546274	4.593920986	127800	0.4037785231
72	0.4042156815	4.60571352	131400	0.4037785231
73	0.4035964601	4.598773045	135050	0.4037785231
74	0.4036309498	4.599727103	138750	0.4037785231
75	0.4035723587	4.595863698	142500	0.4037785231
76	0.4037213369	4.593067428	146300	0.4037785231
77	0.4037880096	4.591802595	150150	0.4037785231
78	0.4041724506	4.584303253	154050	0.4037785231
79	0.4048648287	4.586583773	158000	0.4037785231
80	0.4049719185	4.589589311	162000	0.4037785231
81	0.4048361953	4.590250886	166050	0.4037785231
82	0.4049838977	4.593410373	170150	0.4037785231
83	0.4044855168	4.591619306	174300	0.4037785231
84	0.4045202886	4.590709625	178500	0.4037785231
85	0.4047645339	4.586662191	182750	0.4037785231
86	0.4049410328	4.584351363	187050	0.4037785231
87	0.4052970541	4.583469547	191400	0.4037785231
88	0.4054343042	4.582646973	195800	0.4037785231
89	0.4055206074	4.584845958	200250	0.4037785231
90	0.4053827092	4.584350686	204750	0.4037785231
91	0.4054625017	4.58001034	209300	0.4037785231
92	0.4059181059	4.579752654	213900	0.4037785231
93	0.4058344554	4.576957089	218550	0.4037785231
94	0.4058679524	4.574250227	223250	0.4037785231
95	0.4058203006	4.582268745	228000	0.4037785231
96	0.4051438258	4.582502935	232800	0.4037785231
97	0.4051116384	4.587236991	237650	0.4037785231
98	0.4046653802	4.592378881	242550	0.4037785231
99	0.404266634	4.587329128	247500	0.4037785231
100	0.404613556	4.592262793	252500	0.4037785231
101	0.4044567801	4.59494733	257550	0.4037785231
102	0.4042762849	4.601811345	262650	0.4037785231
103	0.4037996505	4.604398509	267800	0.4037785231
104	0.4036196487	4.605239824	273000	0.4037785231
105	0.4036070374	4.607403641	278250	0.4037785231
106	0.4036319241	4.607270933	283550	0.4037785231
107	0.4035763969	4.606778188	288900	0.4037785231
108	0.4034105353	4.607043458	294300	0.4037785231
109	0.4033241111	4.617735861	299750	0.4037785231
110	0.4026361742	4.616264258	305250	0.4037785231
111	0.4026419485	4.615557361	310800	0.4037785231
112	0.402725065	4.613091913	316400	0.4037785231
113	0.4029424456	4.613734219	322050	0.4037785231
114	0.4028403833	4.61240029	327750	0.4037785231
115	0.4028812367	4.61544349	333500	0.4037785231
116	0.4025139846	4.613819287	339300	0.4037785231
117	0.4027368032	4.614488614	345150	0.4037785231
118	0.4026754974	4.613196563	351050	0.4037785231
119	0.4027253539	4.614206508	357000	0.4037785231
120	0.4025975811	4.614489661	363000	0.4037785231
121	0.4024673509	4.612894475	369050	0.4037785231
122	0.4025299371	4.618606192	375150	0.4037785231
123	0.4022225707	4.616840744	381300	0.4037785231
124	0.4023220371	4.616510541	387500	0.4037785231
125	0.4024341123	4.616678721	393750	0.4037785231
126	0.4022350793	4.619969986	400050	0.4037785231
127	0.4019659081	4.621386409	406400	0.4037785231
128	0.4019036956	4.622821415	412800	0.4037785231
129	0.4017340327	4.622235287	419250	0.4037785231
130	0.4018893015	4.623299811	425750	0.4037785231
131	0.4020100058	4.622830789	432300	0.4037785231
132	0.4020580948	4.62744375	438900	0.4037785231
133	0.4017216836	4.628827531	445550	0.4037785231
134	0.4018358222	4.628351729	452250	0.4037785231
135	0.4019432747	4.627637176	459000	0.4037785231
136	0.4021791709	4.626126286	465800	0.4037785231
137	0.4022851803	4.623202109	472650	0.4037785231
138	0.4025097192	4.630508072	479550	0.4037785231
139	0.4020025999	4.626991605	486500	0.4037785231
140	0.4023556909	4.624068849	493500	0.4037785231
141	0.4025120991	4.627017665	500550	0.4037785231
142	0.4021671886	4.624640449	507650	0.4037785231
143	0.4022982456	4.62250242	514800	0.4037785231
144	0.4023852676	4.62274403	522000	0.4037785231
145	0.402360522	4.624753401	529250	0.4037785231
146	0.4021670197	4.624924482	536550	0.4037785231
147	0.4021501326	4.621738117	543900	0.4037785231
148	0.4022902544	4.621474354	551300	0.4037785231
149	0.4024823328	4.627159745	558750	0.4037785231
150	0.401824916	4.626706027	566250	0.4037785231
151	0.4019116188	4.631038359	573800	0.4037785231
152	0.4015709865	4.628274107	581400	0.4037785231
153	0.4017603256	4.626418198	589050	0.4037785231
154	0.4018776259	4.626776306	596750	0.4037785231
155	0.4019500971	4.628997924	604500	0.4037785231
156	0.4018103061	4.628226817	612300	0.4037785231
157	0.4018240038	4.631262801	620150	0.4037785231
158	0.4014345324	4.632656439	628050	0.4037785231
159	0.4014105171	4.632908324	636000	0.4037785231
160	0.4013173869	4.63183754	644000	0.4037785231
161	0.4013577181	4.629157307	652050	0.4037785231
162	0.4015372381	4.63019131	660150	0.4037785231
163	0.4013599987	4.628958681	668300	0.4037785231
164	0.4014157277	4.628515146	676500	0.4037785231
165	0.4012496234	4.630081088	684750	0.4037785231
166	0.4011721404	4.632055192	693050	0.4037785231
167	0.4010459285	4.632945838	701400	0.4037785231
168	0.4009400935	4.631452225	709800	0.4037785231
169	0.4010680538	4.630392469	718250	0.4037785231
170	0.4012819463	4.630964184	726750	0.4037785231
171	0.401282782	4.628079648	735300	0.4037785231
172	0.4015607944	4.626855198	743900	0.4037785231
173	0.4016479595	4.628779804	752550	0.4037785231
174	0.4016001093	4.625805645	761250	0.4037785231
175	0.4018555411	4.627024968	770000	0.4037785231
176	0.4017753358	4.625673734	778800	0.4037785231
177	0.4018729938	4.623693406	787650	0.4037785231
178	0.4020803222	4.622373777	796550	0.4037785231
179	0.4022516572	4.62336936	805500	0.4037785231
180	0.402227329	4.623793427	814500	0.4037785231
181	0.4022669212	4.622428235	823550	0.4037785231
182	0.4023192973	4.619998645	832650	0.4037785231
183	0.4025484978	4.620912074	841800	0.4037785231
184	0.4025016993	4.618234471	851000	0.4037785231
185	0.4027479982	4.62137321	860250	0.4037785231
186	0.4026876986	4.621077756	869550	0.4037785231
187	0.4027375796	4.618626812	878900	0.4037785231
188	0.4029671124	4.615823603	888300	0.4037785231
189	0.4031661097	4.615577537	897750	0.4037785231
190	0.4033060505	4.617971713	907250	0.4037785231
191	0.4031481557	4.61789927	916800	0.4037785231
192	0.403114574	4.618547044	926400	0.4037785231
193	0.4032091585	4.617846583	936050	0.4037785231
194	0.4032830231	4.619426133	945750	0.4037785231
195	0.403216142	4.618361463	955500	0.4037785231
196	0.4033517741	4.619303057	965300	0.4037785231
197	0.4033627727	4.620738582	975150	0.4037785231
198	0.4032467435	4.621690122	985050	0.4037785231
199	0.4030821622	4.62159354	995000	0.4037785231
200	0.4030404651	4.622391013	1005000	0.4037785231


==> ex1_traj_LN.dat <==
k	lambda	Qhat	N	lstar
1	0.75	3.54019942	50	0.4043388285
2	0.3318808652	3.977159099	150	0.4043388285
3	0.4827827639	3.631306132	300	0.4043388285
4	0.5023107432	4.276058651	500	0.4043388285
5	0.4652873609	4.011337077	750	0.4043388285
6	0.4779075492	4.147369984	1050	0.4043388285
7	0.4520984968	4.89549074	1400	0.4043388285
8	0.3	4.711311965	1800	0.4043388285
9	0.3419992867	4.711406612	2250	0.4043388285
10	0.3522215068	5.043408012	2750	0.4043388285
11	0.3287794526	4.940627941	3300	0.4043388285
12	0.3498545096	5.080957652	3900	0.4043388285
13	0.3499670429	5.169449252	4550	0.4043388285
14	0.3455028136	5.112364505	5250	0.4043388285
15	0.3491558905	5.027912174	6000	0.4043388285
16	0.3606285649	5.022468517	6800	0.4043388285
17	0.3663515087	4.92555222	7650	0.4043388285
18	0.3763789562	4.972622398	8550	0.4043388285
19	0.3780184245	4.97583298	9500	0.4043388285
20	0.3769956806	4.882814718	10500	0.4043388285
21	0.3847626759	4.837198748	11550	0.4043388285
22	0.3885092855	5.793208232	12650	0.4043388285
23	0.3	5.670696879	13800	0.4043388285
24	0.3136731143	5.574403138	15000	0.4043388285
25	0.324415384	5.490521002	16250	0.4043388285
26	0.3339469582	5.431896726	17550	0.4043388285
27	0.3415424693	5.343480027	18900	0.4043388285
28	0.3500231081	5.27038645	20300	0.4043388285
29	0.3570957319	5.203177039	21750	0.4043388285
30	0.3633595576	5.205661428	23250	0.4043388285
31	0.36284901	5.148741324	24800	0.4043388285
32	0.3673880096	5.114996578	26400	0.4043388285
33	0.3710253959	5.102903879	28050	0.4043388285
34	0.3719115718	5.070693509	29750	0.4043388285
35	0.3749426345	5.043026782	31500	0.4043388285
36	0.3783832439	4.99244047	33300	0.4043388285
37	0.3819597413	4.960337267	35150	0.4043388285
38	0.3854773017	4.925197378	37050	0.4043388285
39	0.3880902738	4.913038999	39000	0.4043388285
40	0.388756729	4.905145308	41000	0.4043388285
41	0.3884385104	4.872125023	43050	0.4043388285
42	0.3913901018	4.856970265	45150	0.4043388285
43	0.3931169673	4.881806415	47300	0.4043388285
44	0.3909029052	4.85785891	49500	0.4043388285
45	0.3927991695	4.844592534	51750	0.4043388285
46	0.3939128879	4.841678045	54050	0.4043388285
47	0.3933350995	4.850365611	56400	0.4043388285
48	0.3929005144	4.829191573	58800	0.4043388285
49	0.3945071972	4.797544306	61250	0.4043388285
50	0.3964861046	4.771090593	63750	0.4043388285
51	0.3985184141	4.752015509	66300	0.4043388285
52	0.4001365403	4.741779579	68900	0.4043388285
53	0.4006510667	4.723485098	71550	0.4043388285
54	0.4021352904	4.708983859	74250	0.4043388285
55	0.4030190405	4.719969791	77000	0.4043388285
56	0.4015353289	4.737379328	79800	0.4043388285
57	0.3998027319	4.722162699	82650	0.4043388285
58	0.400720531	4.736176488	85550	0.4043388285
59	0.3997397699	4.725147328	88500	0.4043388285
60	0.4007220054	4.721971741	91500	0.4043388285
61	0.4010654814	4.751932717	94550	0.4043388285
62	0.3977790035	4.734225717	97650	0.4043388285
63	0.3990897279	4.715088913	100800	0.4043388285
64	0.4006433053	4.714265349	104000	0.4043388285
65	0.4008918309	4.699585155	107250	0.4043388285
66	0.402086361	4.690959663	110550	0.4043388285
67	0.4030084011	4.683104984	113900	0.4043388285
68	0.4037088498	4.682064656	117300	0.4043388285
69	0.4035217438	4.84772391	120750	0.4043388285
70	0.3910386899	4.839276719	124250	0.4043388285
71	0.392142001	4.837241865	127800	0.4043388285
72	0.3918695119	4.834811537	131400	0.4043388285
73	0.3925075217	4.825263927	135050	0.4043388285
74	0.3930333104	4.807321308	138750	0.4043388285
75	0.3943584701	4.798984516	142500	0.4043388285
76	0.3948521495	4.808259506	146300	0.4043388285
77	0.3937847168	4.83659072	150150	0.4043388285
78	0.3922346509	4.828668309	154050	0.4043388285
79	0.3928721888	4.822442213	158000	0.4043388285
80	0.3934409197	4.812843845	162000	0.4043388285
81	0.394145115	4.799146893	166050	0.4043388285
82	0.3953508503	4.791682751	170150	0.4043388285
83	0.3958425367	4.801112467	174300	0.4043388285
84	0.3946532467	4.801993287	178500	0.4043388285
85	0.3944802772	4.791633366	182750	0.4043388285
86	0.3951707369	4.790658697	187050	0.4043388285
87	0.394973261	4.786994495	191400	0.4043388285
88	0.3950623399	4.788265526	195800	0.4043388285
89	0.3951059305	4.775041936	200250	0.4043388285
90	0.3961439097	4.770465183	204750	0.4043388285
91	0.3965632861	4.762368591	209300	0.4043388285
92	0.3969869292	4.765351194	213900	0.4043388285
93	0.3965171553	4.769346794	218550	0.4043388285
94	0.3956761017	4.758971737	223250	0.4043388285
95	0.3963591217	4.754064534	228000	0.4043388285
96	0.3967828667	4.748256383	232800	0.4043388285
97	0.3974361854	4.741001436	237650	0.4043388285
98	0.397801314	4.74402109	242550	0.4043388285
99	0.3975327766	4.736398983	247500	0.4043388285
100	0.3981173366	4.736607319	252500	0.4043388285
101	0.3980491934	4.749276453	257550	0.4043388285
102	0.3968663005	4.74190538	262650	0.4043388285
103	0.3974588492	4.741739907	267800	0.4043388285
104	0.3975956769	4.749103881	273000	0.4043388285
105	0.3968557161	4.74261114	278250	0.4043388285
106	0.3972893757	4.730475849	283550	0.4043388285
107	0.3981735857	4.728360482	288900	0.4043388285
108	0.3982155283	4.734694997	294300	0.4043388285
109	0.3976019147	4.73437378	299750	0.4043388285
110	0.3975468703	4.734026869	305250	0.4043388285
111	0.3978492812	4.741434585	310800	0.4043388285
112	0.39737942	4.735933861	316400	0.4043388285
113	0.3977654578	4.744023358	322050	0.4043388285
114	0.3971621541	4.740096432	327750	0.4043388285
115	0.3975909903	4.732541856	333500	0.4043388285
116	0.3981796427	4.726087248	339300	0.4043388285
117	0.3985011577	4.721057532	345150	0.4043388285
118	0.3989641739	4.718855074	351050	0.4043388285
119	0.3991360806	4.718276365	357000	0.4043388285
120	0.3992178745	4.714831534	363000	0.4043388285
121	0.399375884	4.714336351	369050	0.4043388285
122	0.399368344	4.708526977	375150	0.4043388285
123	0.4000179941	4.705379235	381300	0.4043388285
124	0.4002921992	4.711804928	387500	0.4043388285
125	0.3997404562	4.721483806	393750	0.4043388285
126	0.3991320566	4.725259326	400050	0.4043388285
127	0.3992027669	4.72666874	406400	0.4043388285
128	0.3989087056	4.732169098	412800	0.4043388285
129	0.398335973	4.728568941	419250	0.4043388285
130	0.398498606	4.722755965	425750	0.4043388285
131	0.399003633	4.724123786	432300	0.4043388285
132	0.398757908	4.722800881	438900	0.4043388285
133	0.3989231443	4.71761902	445550	0.4043388285
134	0.399238552	4.712768077	452250	0.4043388285
135	0.3997563142	4.711610814	459000	0.4043388285
136	0.3999767058	4.706550437	465800	0.4043388285
137	0.400401978	4.70411518	472650	0.4043388285
138	0.4005428174	4.701056196	479550	0.4043388285
139	0.4008099643	4.695812734	486500	0.4043388285
140	0.4012736035	4.699167791	493500	0.4043388285
141	0.4010796103	4.701059712	500550	0.4043388285
142	0.4011676588	4.700522554	507650	0.4043388285
143	0.4012319379	4.699604931	514800	0.4043388285
144	0.4014263148	4.700598005	522000	0.4043388285
145	0.4013145776	4.696644779	529250	0.4043388285
146	0.4016421272	4.697747011	536550	0.4043388285
147	0.4016438313	4.700401163	543900	0.4043388285
148	0.4015077704	4.700859583	551300	0.4043388285
149	0.401414712	4.701711292	558750	0.4043388285
150	0.4011984095	4.697069474	566250	0.4043388285
151	0.4015272828	4.69513414	573800	0.4043388285
152	0.4017185484	4.694844582	581400	0.4043388285
153	0.4016999484	4.69879593	589050	0.4043388285
154	0.4015286082	4.6964951	596750	0.4043388285
155	0.4016582214	4.691018017	604500	0.4043388285
156	0.4020666053	4.690149537	612300	0.4043388285
157	0.4019407348	4.687399576	620150	0.4043388285
158	0.4020642742	4.689212435	628050	0.4043388285
159	0.4018873272	4.685002061	636000	0.4043388285
160	0.4021882765	4.682738981	644000	0.4043388285
161	0.402446145	4.684841385	652050	0.4043388285
162	0.4023018267	4.684115077	660150	0.4043388285
163	0.4021834515	4.683694185	668300	0.4043388285
164	0.4022628344	4.68992679	676500	0.4043388285
165	0.4017763534	4.685428764	684750	0.4043388285
166	0.4022039678	4.683854641	693050	0.4043388285
167	0.4022468304	4.679279334	701400	0.4043388285
168	0.4025940805	4.67768113	709800	0.4043388285
169	0.4026590695	4.674800648	718250	0.4043388285
170	0.4029055646	4.679105846	726750	0.4043388285
171	0.4027087837	4.671082716	735300	0.4043388285
172	0.4032828782	4.667197847	743900	0.4043388285
173	0.4034681834	4.669735736	752550	0.4043388285
174	0.4033252494	4.66843243	761250	0.4043388285
175	0.4034900259	4.668616006	770000	0.4043388285
176	0.4033622862	4.672975718	778800	0.4043388285
177	0.4030224092	4.670045821	787650	0.4043388285
178	0.4032855507	4.669566836	796550	0.4043388285
179	0.4031408422	4.665548129	805500	0.4043388285
180	0.4034644793	4.664407131	814500	0.4043388285
181	0.4035655837	4.663906655	823550	0.4043388285
182	0.403538355	4.663984484	832650	0.4043388285
183	0.4034103065	4.659840346	841800	0.4043388285
184	0.4037373807	4.657978236	851000	0.4043388285
185	0.403947425	4.663045797	860250	0.4043388285
186	0.403683871	4.662447448	869550	0.4043388285
187	0.4037327567	4.659455757	878900	0.4043388285
188	0.4039587764	4.656023618	888300	0.4043388285
189	0.4042671091	4.654343274	897750	0.4043388285
190	0.404455426	4.651785254	907250	0.4043388285
191	0.4045786672	4.653973993	916800	0.4043388285
192	0.4043555219	4.653160068	926400	0.4043388285
193	0.4044416715	4.653459171	936050	0.4043388285
194	0.4043914037	4.654035058	945750	0.4043388285
195	0.4043147018	4.651909041	955500	0.4043388285
196	0.404460237	4.647223746	965300	0.4043388285
197	0.4048580216	4.647559525	975150	0.4043388285
198	0.4049189559	4.647769624	985050	0.4043388285
199	0.4048651114	4.648102169	995000	0.4043388285
200	0.404730685	4.645760322	1005000	0.4043388285


==> ex1_traj_M.dat <==
k	lambda	Qhat	N	lstar
1	0.75	3.263956646	50	0.5310100565
2	0.3	4.42602918	150	0.5310100565
3	0.613196489	3.924107545	300	0.5310100565
4	0.5842863108	3.96575551	500	0.5310100565
5	0.530647024	3.687994546	750	0.5310100565
6	0.5459745085	3.545484662	1050	0.5310100565
7	0.5467619775	3.47981599	1400	0.5310100565
8	0.5475989372	3.478790086	1800	0.5310100565
9	0.5459736908	3.485328136	2250	0.5310100565
10	0.5399956438	3.476113193	2750	0.5310100565
11	0.5382605241	3.473025281	3300	0.5310100565
12	0.5398920866	3.527941336	3900	0.5310100565
13	0.5377463434	3.516277177	4550	0.5310100565
14	0.5374720351	3.502259533	5250	0.5310100565
15	0.5397804797	3.489900084	6000	0.5310100565
16	0.5394007883	3.478301678	6800	0.5310100565
17	0.5375892558	3.471794992	7650	0.5310100565
18	0.5379056569	3.470815089	8550	0.5310100565
19	0.5350739214	3.478846776	9500	0.5310100565
20	0.5353612771	3.468140541	10500	0.5310100565
21	0.5365660606	3.460026373	11550	0.5310100565
22	0.5377663991	3.462011195	12650	0.5310100565
23	0.5360795262	3.475788718	13800	0.5310100565
24	0.5362196942	3.491807349	15000	0.5310100565
25	0.5348251547	3.499969906	16250	0.5310100565
26	0.5349972635	3.498351286	17550	0.5310100565
27	0.5337339664	3.493693746	18900	0.5310100565
28	0.5335915998	3.52066591	20300	0.5310100565
29	0.5319734253	3.522988453	21750	0.5310100565
30	0.5308921276	3.517828193	23250	0.5310100565
31	0.5303284436	3.5181374	24800	0.5310100565
32	0.529636021	3.504602481	26400	0.5310100565
33	0.530978249	3.512052189	28050	0.5310100565
34	0.5308394504	3.499335071	29750	0.5310100565
35	0.5319444662	3.510427745	31500	0.5310100565
36	0.5315267329	3.507094387	33300	0.5310100565
37	0.5318181144	3.511020477	35150	0.5310100565
38	0.5310524252	3.513748998	37050	0.5310100565
39	0.5297747442	3.518325981	39000	0.5310100565
40	0.5294529138	3.522834841	41000	0.5310100565
41	0.5276801596	3.520051131	43050	0.5310100565
42	0.5279067867	3.517208446	45150	0.5310100565
43	0.5279088597	3.512649635	47300	0.5310100565
44	0.52887922	3.502497585	49500	0.5310100565
45	0.5297958295	3.50187854	51750	0.5310100565
46	0.5289314462	3.504816522	54050	0.5310100565
47	0.5282696782	3.514881542	56400	0.5310100565
48	0.5275227073	3.511200346	58800	0.5310100565
49	0.5281781757	3.50646723	61250	0.5310100565
50	0.5283754497	3.50457703	63750	0.5310100565
51	0.5289544818	3.501536151	66300	0.5310100565
52	0.5291525727	3.506808605	68900	0.5310100565
53	0.5287287638	3.505952494	71550	0.5310100565
54	0.5289668066	3.500232542	74250	0.5310100565
55	0.528996932	3.499189578	77000	0.5310100565
56	0.5291862072	3.50571895	79800	0.5310100565
57	0.5289446728	3.505116424	82650	0.5310100565
58	0.5288519363	3.502577123	85550	0.5310100565
59	0.5294666042	3.501637715	88500	0.5310100565
60	0.5296496649	3.501907203	91500	0.5310100565
61	0.5296904367	3.499101992	94550	0.5310100565
62	0.5298940513	3.499402544	97650	0.5310100565
63	0.5296958366	3.49680001	100800	0.5310100565
64	0.5300247469	3.500857122	104000	0.5310100565
65	0.5297618416	3.499870448	107250	0.5310100565
66	0.5301268849	3.501324494	110550	0.5310100565
67	0.5299789481	3.500480308	113900	0.5310100565
68	0.529876165	3.498061225	117300	0.5310100565
69	0.5301078123	3.499287163	120750	0.5310100565
70	0.5301173667	3.499901427	124250	0.5310100565
71	0.5301213663	3.499951879	127800	0.5310100565
72	0.5297122351	3.501078307	131400	0.5310100565
73	0.5296109974	3.496128923	135050	0.5310100565
74	0.529795658	3.494174707	138750	0.5310100565
75	0.5298935799	3.49368753	142500	0.5310100565
76	0.5301856593	3.494907393	146300	0.5310100565
77	0.5301463907	3.491945184	150150	0.5310100565
78	0.5302907248	3.490426566	154050	0.5310100565
79	0.5305094145	3.492067652	158000	0.5310100565
80	0.5307374732	3.489612159	162000	0.5310100565
81	0.530951411	3.489837396	166050	0.5310100565
82	0.5309967623	3.490239492	170150	0.5310100565
83	0.5308535501	3.487554669	174300	0.5310100565
84	0.5311187985	3.490515296	178500	0.5310100565
85	0.5310391125	3.490392433	182750	0.5310100565
86	0.5309757364	3.487341313	187050	0.5310100565
87	0.5313558371	3.487725639	191400	0.5310100565
88	0.5310713364	3.488528492	195800	0.5310100565
89	0.5311237561	3.487340748	200250	0.5310100565
90	0.531230006	3.486282413	204750	0.5310100565
91	0.5310574583	3.482821075	209300	0.5310100565
92	0.5312272558	3.482936294	213900	0.5310100565
93	0.5310343182	3.482441976	218550	0.5310100565
94	0.530942854	3.481884557	223250	0.5310100565
95	0.5311348409	3.479878305	228000	0.5310100565
96	0.5313862393	3.478002899	232800	0.5310100565
97	0.5316426658	3.477256423	237650	0.5310100565
98	0.5319663867	3.475605565	242550	0.5310100565
99	0.5321490427	3.477713317	247500	0.5310100565
100	0.5318526463	3.478368541	252500	0.5310100565
101	0.5318686559	3.478116984	257550	0.5310100565
102	0.53176387	3.477483593	262650	0.5310100565
103	0.5315509744	3.478587876	267800	0.5310100565
104	0.5314267259	3.477822476	273000	0.5310100565
105	0.5315569496	3.476302545	278250	0.5310100565
106	0.5315498518	3.477419671	283550	0.5310100565
107	0.5313364765	3.476877315	288900	0.5310100565
108	0.5312783908	3.476183579	294300	0.5310100565
109	0.5313960258	3.478285683	299750	0.5310100565
110	0.5311453909	3.478538457	305250	0.5310100565
111	0.5310451423	3.477016531	310800	0.5310100565
112	0.5311014134	3.478501487	316400	0.5310100565
113	0.5308775218	3.483143815	322050	0.5310100565
114	0.5303543459	3.482867937	327750	0.5310100565
115	0.5304653131	3.481132092	333500	0.5310100565
116	0.5306499978	3.479999657	339300	0.5310100565
117	0.5306450033	3.478554284	345150	0.5310100565
118	0.5307142693	3.480307141	351050	0.5310100565
119	0.5305363235	3.479748208	357000	0.5310100565
120	0.5305437201	3.478940124	363000	0.5310100565
121	0.5307212519	3.478207753	369050	0.5310100565
122	0.5306822558	3.477330397	375150	0.5310100565
123	0.5308536816	3.4771885	381300	0.5310100565
124	0.5308332304	3.478716242	387500	0.5310100565
125	0.5307107714	3.478684604	393750	0.5310100565
126	0.5307938434	3.482157008	400050	0.5310100565
127	0.5305538191	3.481479444	406400	0.5310100565
128	0.5305970114	3.481119376	412800	0.5310100565
129	0.5306360162	3.481434224	419250	0.5310100565
130	0.530594459	3.481921882	425750	0.5310100565
131	0.5305661551	3.48177145	432300	0.5310100565
132	0.5304684618	3.481338555	438900	0.5310100565
133	0.5305053935	3.482916577	445550	0.5310100565
134	0.530273996	3.482462486	452250	0.5310100565
135	0.5304009303	3.483237381	459000	0.5310100565
136	0.5304122247	3.482544705	465800	0.5310100565
137	0.5305719157	3.481250607	472650	0.5310100565
138	0.5306360277	3.481815144	479550	0.5310100565
139	0.5304992884	3.480481085	486500	0.5310100565
140	0.5307476558	3.480291891	493500	0.5310100565
141	0.5307664073	3.47988947	500550	0.5310100565
142	0.5308248938	3.479317992	507650	0.5310100565
143	0.5308424244	3.479068116	514800	0.5310100565
144	0.530911657	3.47855745	522000	0.5310100565
145	0.5310047475	3.479898792	529250	0.5310100565
146	0.5309170405	3.478885397	536550	0.5310100565
147	0.530955617	3.477820799	543900	0.5310100565
148	0.5311460058	3.477586744	551300	0.5310100565
149	0.5311434935	3.478769865	558750	0.5310100565
150	0.5310830458	3.479830126	566250	0.5310100565
151	0.5310052165	3.479183859	573800	0.5310100565
152	0.5311351278	3.47920126	581400	0.5310100565
153	0.5310851747	3.480422162	589050	0.5310100565
154	0.5309721542	3.478802111	596750	0.5310100565
155	0.5310437825	3.479382437	604500	0.5310100565
156	0.5310467307	3.479710597	612300	0.5310100565
157	0.5310666622	3.479504017	620150	0.5310100565
158	0.5311423038	3.479102161	628050	0.5310100565
159	0.5311770201	3.479001386	636000	0.5310100565
160	0.5311456064	3.479648257	644000	0.5310100565
161	0.5310282747	3.479728017	652050	0.5310100565
162	0.5309834456	3.481520273	660150	0.5310100565
163	0.5309577087	3.480714472	668300	0.5310100565
164	0.5310085466	3.481467848	676500	0.5310100565
165	0.5309389297	3.481628902	684750	0.5310100565
166	0.5309060355	3.482073873	693050	0.5310100565
167	0.530861216	3.481116606	701400	0.5310100565
168	0.5308873508	3.482440295	709800	0.5310100565
169	0.5307444924	3.482739817	718250	0.5310100565
170	0.5307756338	3.483076503	726750	0.5310100565
171	0.5309547234	3.482694392	735300	0.5310100565
172	0.5309799443	3.483779409	743900	0.5310100565
173	0.5309955767	3.48327738	752550	0.5310100565
174	0.5310597442	3.483432274	761250	0.5310100565
175	0.5311019728	3.483093466	770000	0.5310100565
176	0.531147656	3.482081162	778800	0.5310100565
177	0.5312044907	3.482203909	787650	0.5310100565
178	0.531262998	3.483054528	796550	0.5310100565
179	0.5311746491	3.482940108	805500	0.5310100565
180	0.5311237981	3.482910466	814500	0.5310100565
181	0.531138737	3.482542815	823550	0.5310100565
182	0.5311592587	3.483158156	832650	0.5310100565
183	0.531137625	3.482114785	841800	0.5310100565
184	0.5312740596	3.481668327	851000	0.5310100565
185	0.531260546	3.482186955	860250	0.5310100565
186	0.5312856972	3.481696072	869550	0.5310100565
187	0.5312652515	3.481733304	878900	0.5310100565
188	0.5312567368	3.481667974	888300	0.5310100565
189	0.5312738282	3.480983985	897750	0.5310100565
190	0.5313073236	3.481095097	907250	0.5310100565
191	0.5312490934	3.481708623	916800	0.5310100565
192	0.5312512819	3.481883416	926400	0.5310100565
193	0.5313003321	3.482561197	936050	0.5310100565
194	0.5312578566	3.481810092	945750	0.5310100565
195	0.5313041791	3.48237222	955500	0.5310100565
196	0.531284562	3.482415772	965300	0.5310100565
197	0.5312957742	3.482356192	975150	0.5310100565
198	0.5313459525	3.48237337	985050	0.5310100565
199	0.5313247138	3.481712915	995000	0.5310100565
200	0.5313444561	3.482279298	1005000	0.5310100565


==> ex1_unstable.dat <==
k	fixed_none	adaptive_reset	adaptive_proj	lstar	lpert
1	1.45	1.45	1.45	0.5310100565	0.6448941165
2	0.3	0.3	0.3	0.5310100565	0.6448941165
3	0.603297116	0.5953816499	0.5953816499	0.5310100565	0.6448941165
4	0.6147391474	0.5438336504	0.5438336504	0.5310100565	0.6448941165
5	0.6196495604	0.5309035019	0.5309035019	0.5310100565	0.6448941165
6	0.6204228067	0.5186617159	0.5186617159	0.5310100565	0.6448941165
7	0.623498149	0.5220449331	0.5220449331	0.5310100565	0.6448941165
8	0.6250511115	0.5244547313	0.5244547313	0.5310100565	0.6448941165
9	0.6258187605	0.5242939744	0.5242939744	0.5310100565	0.6448941165
10	0.6275689047	0.5273967031	0.5273967031	0.5310100565	0.6448941165
11	0.6317215496	0.535657666	0.535657666	0.5310100565	0.6448941165
12	0.63176855	0.531259444	0.531259444	0.5310100565	0.6448941165
13	0.6345517009	0.5352399317	0.5352399317	0.5310100565	0.6448941165
14	0.6346344435	0.5323332497	0.5323332497	0.5310100565	0.6448941165
15	0.6340942084	0.529373768	0.529373768	0.5310100565	0.6448941165
16	0.6334602759	0.5262107548	0.5262107548	0.5310100565	0.6448941165
17	0.6343710757	0.5276727361	0.5276727361	0.5310100565	0.6448941165
18	0.6357600435	0.529641804	0.529641804	0.5310100565	0.6448941165
19	0.637196893	0.5325782991	0.5325782991	0.5310100565	0.6448941165
20	0.6368126136	0.52920889	0.52920889	0.5310100565	0.6448941165
21	0.6362949485	0.5271289297	0.5271289297	0.5310100565	0.6448941165
22	0.6363228588	0.5266378685	0.5266378685	0.5310100565	0.6448941165
23	0.6373255852	0.5288688297	0.5288688297	0.5310100565	0.6448941165
24	0.6379815046	0.5301765561	0.5301765561	0.5310100565	0.6448941165
25	0.6381139712	0.5299797182	0.5299797182	0.5310100565	0.6448941165
26	0.6386019088	0.5304783367	0.5304783367	0.5310100565	0.6448941165
27	0.6389739566	0.5305114768	0.5305114768	0.5310100565	0.6448941165
28	0.639481275	0.5314004491	0.5314004491	0.5310100565	0.6448941165
29	0.6395052094	0.5302590775	0.5302590775	0.5310100565	0.6448941165
30	0.6394404322	0.5292995151	0.5292995151	0.5310100565	0.6448941165
31	0.6395909494	0.528955106	0.528955106	0.5310100565	0.6448941165
32	0.6397077306	0.52900387	0.52900387	0.5310100565	0.6448941165
33	0.639205923	0.5269259575	0.5269259575	0.5310100565	0.6448941165
34	0.6397292058	0.5282068521	0.5282068521	0.5310100565	0.6448941165
35	0.6392245868	0.5264239857	0.5264239857	0.5310100565	0.6448941165
36	0.6390587276	0.5258682004	0.5258682004	0.5310100565	0.6448941165
37	0.6392794465	0.5266766319	0.5266766319	0.5310100565	0.6448941165
38	0.6394019751	0.526877912	0.526877912	0.5310100565	0.6448941165
39	0.639827	0.527860902	0.527860902	0.5310100565	0.6448941165
40	0.6398179586	0.5276626694	0.5276626694	0.5310100565	0.6448941165
41	0.6398690751	0.5276585667	0.5276585667	0.5310100565	0.6448941165
42	0.6396433498	0.5267205425	0.5267205425	0.5310100565	0.6448941165
43	0.6397389154	0.5267875127	0.5267875127	0.5310100565	0.6448941165
44	0.6396342027	0.5262939284	0.5262939284	0.5310100565	0.6448941165
45	0.6397689043	0.5265142387	0.5265142387	0.5310100565	0.6448941165
46	0.639632693	0.5260484459	0.5260484459	0.5310100565	0.6448941165
47	0.6396536945	0.5260924898	0.5260924898	0.5310100565	0.6448941165
48	0.6396383861	0.5261554989	0.5261554989	0.5310100565	0.6448941165
49	0.6396627831	0.5262824118	0.5262824118	0.5310100565	0.6448941165
50	0.6398256833	0.5264873517	0.5264873517	0.5310100565	0.6448941165
51	0.640044247	0.5269854929	0.5269854929	0.5310100565	0.6448941165
52	0.6400101092	0.5267495602	0.5267495602	0.5310100565	0.6448941165
53	0.6402451565	0.5273084616	0.5273084616	0.5310100565	0.6448941165
54	0.6401275622	0.5269657343	0.5269657343	0.5310100565	0.6448941165
55	0.6400959102	0.5268155446	0.5268155446	0.5310100565	0.6448941165
56	0.6399811062	0.5261754387	0.5261754387	0.5310100565	0.6448941165
57	0.6401790074	0.5265755848	0.5265755848	0.5310100565	0.6448941165
58	0.6405735747	0.5275741767	0.5275741767	0.5310100565	0.6448941165
59	0.6407061174	0.5278308336	0.5278308336	0.5310100565	0.6448941165
60	0.6406471089	0.5275704851	0.5275704851	0.5310100565	0.6448941165
61	0.6407616264	0.5277533215	0.5277533215	0.5310100565	0.6448941165
62	0.6408021197	0.527708766	0.527708766	0.5310100565	0.6448941165
63	0.6408262769	0.5277475697	0.5277475697	0.5310100565	0.6448941165
64	0.640744769	0.5274219178	0.5274219178	0.5310100565	0.6448941165
65	0.6406267314	0.5269337698	0.5269337698	0.5310100565	0.6448941165
66	0.6406169846	0.5268914225	0.5268914225	0.5310100565	0.6448941165
67	0.6405456891	0.5266701713	0.5266701713	0.5310100565	0.6448941165
68	0.6406244136	0.5268123827	0.5268123827	0.5310100565	0.6448941165
69	0.6407812375	0.5272111358	0.5272111358	0.5310100565	0.6448941165
70	0.6407743722	0.5271498917	0.5271498917	0.5310100565	0.6448941165
71	0.6406366386	0.5266695916	0.5266695916	0.5310100565	0.6448941165
72	0.6407013324	0.526821508	0.526821508	0.5310100565	0.6448941165
73	0.6408808821	0.5273003404	0.5273003404	0.5310100565	0.6448941165
74	0.6408903877	0.5272368172	0.5272368172	0.5310100565	0.6448941165
75	0.6408245657	0.5270138688	0.5270138688	0.5310100565	0.6448941165
76	0.6409163542	0.5272308958	0.5272308958	0.5310100565	0.6448941165
77	0.6410798862	0.5276466811	0.5276466811	0.5310100565	0.6448941165
78	0.6412719221	0.5281548509	0.5281548509	0.5310100565	0.6448941165
79	0.6413209825	0.5282104972	0.5282104972	0.5310100565	0.6448941165
80	0.6413498733	0.528344176	0.528344176	0.5310100565	0.6448941165
81	0.6414677497	0.5286277651	0.5286277651	0.5310100565	0.6448941165
82	0.6416858297	0.5291045168	0.5291045168	0.5310100565	0.6448941165
83	0.6417317054	0.5291605413	0.5291605413	0.5310100565	0.6448941165
84	0.6418940804	0.5295356673	0.5295356673	0.5310100565	0.6448941165
85	0.6419341647	0.5295511504	0.5295511504	0.5310100565	0.6448941165
86	0.6418356569	0.5292087033	0.5292087033	0.5310100565	0.6448941165
87	0.6419911441	0.5296099297	0.5296099297	0.5310100565	0.6448941165
88	0.6420570718	0.5297594532	0.5297594532	0.5310100565	0.6448941165
89	0.6420392149	0.5296927805	0.5296927805	0.5310100565	0.6448941165
90	0.6422163401	0.5300863867	0.5300863867	0.5310100565	0.6448941165
91	0.6423768612	0.5304589448	0.5304589448	0.5310100565	0.6448941165
92	0.6423503213	0.5303964766	0.5303964766	0.5310100565	0.6448941165
93	0.6423580095	0.530380564	0.530380564	0.5310100565	0.6448941165
94	0.6423724564	0.5303648721	0.5303648721	0.5310100565	0.6448941165
95	0.6424205727	0.530446378	0.530446378	0.5310100565	0.6448941165
96	0.6424786017	0.5304842148	0.5304842148	0.5310100565	0.6448941165
97	0.6425078772	0.5304519566	0.5304519566	0.5310100565	0.6448941165
98	0.6424172566	0.5301450689	0.5301450689	0.5310100565	0.6448941165
99	0.6423782401	0.5299430706	0.5299430706	0.5310100565	0.6448941165
100	0.6423266838	0.5297510987	0.5297510987	0.5310100565	0.6448941165
101	0.6423559089	0.5298138549	0.5298138549	0.5310100565	0.6448941165
102	0.6423793097	0.5298286986	0.5298286986	0.5310100565	0.6448941165
103	0.6423116193	0.5296709295	0.5296709295	0.5310100565	0.6448941165
104	0.6423802694	0.5297880415	0.5297880415	0.5310100565	0.6448941165
105	0.6424280939	0.5298911021	0.5298911021	0.5310100565	0.6448941165
106	0.6425323205	0.5301843526	0.5301843526	0.5310100565	0.6448941165
107	0.6427325485	0.530652913	0.530652913	0.5310100565	0.6448941165
108	0.6427404764	0.5306336534	0.5306336534	0.5310100565	0.6448941165
109	0.6427495361	0.5305980128	0.5305980128	0.5310100565	0.6448941165
110	0.6427633236	0.5306176163	0.5306176163	0.5310100565	0.6448941165
111	0.6428325937	0.5307494828	0.5307494828	0.5310100565	0.6448941165
112	0.6428317108	0.5307182632	0.5307182632	0.5310100565	0.6448941165
113	0.6428600964	0.5307285538	0.5307285538	0.5310100565	0.6448941165
114	0.6428230168	0.5306200213	0.5306200213	0.5310100565	0.6448941165
115	0.6426863671	0.5302335736	0.5302335736	0.5310100565	0.6448941165
116	0.6426970981	0.5302074639	0.5302074639	0.5310100565	0.6448941165
117	0.6427060805	0.5302185987	0.5302185987	0.5310100565	0.6448941165
118	0.6426544461	0.5300418156	0.5300418156	0.5310100565	0.6448941165
119	0.6427387887	0.5301884356	0.5301884356	0.5310100565	0.6448941165
120	0.6426964515	0.5299959494	0.5299959494	0.5310100565	0.6448941165
121	0.642642492	0.5298209332	0.5298209332	0.5310100565	0.6448941165
122	0.6426129185	0.5296998299	0.5296998299	0.5310100565	0.6448941165
123	0.6426260013	0.5296680251	0.5296680251	0.5310100565	0.6448941165
124	0.6425989713	0.5295993532	0.5295993532	0.5310100565	0.6448941165
125	0.6425824125	0.5295357122	0.5295357122	0.5310100565	0.6448941165
126	0.6425809229	0.5294950691	0.5294950691	0.5310100565	0.6448941165
127	0.642597146	0.5295579752	0.5295579752	0.5310100565	0.6448941165
128	0.6425776924	0.5295039579	0.5295039579	0.5310100565	0.6448941165
129	0.642544267	0.5294187916	0.5294187916	0.5310100565	0.6448941165
130	0.642534683	0.5293775615	0.5293775615	0.5310100565	0.6448941165
131	0.6425348163	0.5293500965	0.5293500965	0.5310100565	0.6448941165
132	0.6425526757	0.5293666261	0.5293666261	0.5310100565	0.6448941165
133	0.6425224213	0.529241444	0.529241444	0.5310100565	0.6448941165
134	0.642492316	0.5291375679	0.5291375679	0.5310100565	0.6448941165
135	0.6425624824	0.5292765031	0.5292765031	0.5310100565	0.6448941165
136	0.642574216	0.5292941789	0.5292941789	0.5310100565	0.6448941165
137	0.6425698726	0.5292267782	0.5292267782	0.5310100565	0.6448941165
138	0.6426294546	0.5293225958	0.5293225958	0.5310100565	0.6448941165
139	0.6426779499	0.5294632859	0.5294632859	0.5310100565	0.6448941165
140	0.642697823	0.5294868124	0.5294868124	0.5310100565	0.6448941165
141	0.6427452659	0.5296106027	0.5296106027	0.5310100565	0.6448941165
142	0.6427257244	0.5295774814	0.5295774814	0.5310100565	0.6448941165
143	0.6427448105	0.5295972137	0.5295972137	0.5310100565	0.6448941165
144	0.6427516571	0.5295599961	0.5295599961	0.5310100565	0.6448941165
145	0.6427998852	0.529705349	0.529705349	0.5310100565	0.6448941165
146	0.6428117348	0.5296915987	0.5296915987	0.5310100565	0.6448941165
147	0.6428024243	0.5296612735	0.5296612735	0.5310100565	0.6448941165
148	0.6428202984	0.5296864607	0.5296864607	0.5310100565	0.6448941165
149	0.6428431133	0.5297459681	0.5297459681	0.5310100565	0.6448941165
150	0.642914226	0.5298902766	0.5298902766	0.5310100565	0.6448941165
151	0.6429119714	0.5298395866	0.5298395866	0.5310100565	0.6448941165
152	0.6429512809	0.5299204625	0.5299204625	0.5310100565	0.6448941165
153	0.6429578535	0.5299490658	0.5299490658	0.5310100565	0.6448941165
154	0.642983489	0.5299919484	0.5299919484	0.5310100565	0.6448941165
155	0.6429694298	0.5299507594	0.5299507594	0.5310100565	0.6448941165
156	0.6429401109	0.5298649976	0.5298649976	0.5310100565	0.6448941165
157	0.642995981	0.529980013	0.529980013	0.5310100565	0.6448941165
158	0.6429894142	0.5299417389	0.5299417389	0.5310100565	0.6448941165
159	0.6429737076	0.5298860255	0.5298860255	0.5310100565	0.6448941165
160	0.6429953384	0.5299174729	0.5299174729	0.5310100565	0.6448941165
161	0.642982129	0.5298473067	0.5298473067	0.5310100565	0.6448941165
162	0.6429863764	0.5298604854	0.5298604854	0.5310100565	0.6448941165
163	0.6429883497	0.5298313985	0.5298313985	0.5310100565	0.6448941165
164	0.6429550621	0.5297099941	0.5297099941	0.5310100565	0.6448941165
165	0.6429852647	0.5297680684	0.5297680684	0.5310100565	0.6448941165
166	0.6429813185	0.5297374757	0.5297374757	0.5310100565	0.6448941165
167	0.6429769472	0.5297358054	0.5297358054	0.5310100565	0.6448941165
168	0.6429709852	0.5297176806	0.5297176806	0.5310100565	0.6448941165
169	0.6429767862	0.5297200249	0.5297200249	0.5310100565	0.6448941165
170	0.6429741873	0.5297219249	0.5297219249	0.5310100565	0.6448941165
171	0.6430065009	0.5297985872	0.5297985872	0.5310100565	0.6448941165
172	0.6430395845	0.5298790084	0.5298790084	0.5310100565	0.6448941165
173	0.6430846811	0.5299957139	0.5299957139	0.5310100565	0.6448941165
174	0.6430901766	0.5299764844	0.5299764844	0.5310100565	0.6448941165
175	0.6431518018	0.5301271856	0.5301271856	0.5310100565	0.6448941165
176	0.643174555	0.5301678298	0.5301678298	0.5310100565	0.6448941165
177	0.6431732333	0.5301320983	0.5301320983	0.5310100565	0.6448941165
178	0.6432037335	0.5302324592	0.5302324592	0.5310100565	0.6448941165
179	0.6432685072	0.5304038771	0.5304038771	0.5310100565	0.6448941165
180	0.643259917	0.5303600564	0.5303600564	0.5310100565	0.6448941165
181	0.6432678062	0.5303704426	0.5303704426	0.5310100565	0.6448941165
182	0.6432720154	0.5303712148	0.5303712148	0.5310100565	0.6448941165
183	0.6432621607	0.5303267014	0.5303267014	0.5310100565	0.6448941165
184	0.6432838853	0.5303646678	0.5303646678	0.5310100565	0.6448941165
185	0.6432599562	0.5302840901	0.5302840901	0.5310100565	0.6448941165
186	0.6432945748	0.5303675788	0.5303675788	0.5310100565	0.6448941165
187	0.6433023453	0.5303982134	0.5303982134	0.5310100565	0.6448941165
188	0.6433065201	0.5303852218	0.5303852218	0.5310100565	0.6448941165
189	0.6432940912	0.530298066	0.530298066	0.5310100565	0.6448941165
190	0.6432650889	0.5301797544	0.5301797544	0.5310100565	0.6448941165
191	0.6432831622	0.5301986844	0.5301986844	0.5310100565	0.6448941165
192	0.6433387105	0.5303503749	0.5303503749	0.5310100565	0.6448941165
193	0.6433306187	0.5303162349	0.5303162349	0.5310100565	0.6448941165
194	0.6433270211	0.5302738033	0.5302738033	0.5310100565	0.6448941165
195	0.6433512793	0.5303024185	0.5303024185	0.5310100565	0.6448941165
196	0.6433461515	0.5302681331	0.5302681331	0.5310100565	0.6448941165
197	0.6433752013	0.5303342906	0.5303342906	0.5310100565	0.6448941165
198	0.6433843455	0.5303568428	0.5303568428	0.5310100565	0.6448941165
199	0.6433845376	0.5303368465	0.5303368465	0.5310100565	0.6448941165
200	0.6434209499	0.530425214	0.530425214	0.5310100565	0.6448941165
201	0.6434033324	0.5303775634	0.5303775634	0.5310100565	0.6448941165
202	0.6434283659	0.5304299745	0.5304299745	0.5310100565	0.6448941165
203	0.6434425071	0.5304578231	0.5304578231	0.5310100565	0.6448941165
204	0.6434292409	0.5304081392	0.5304081392	0.5310100565	0.6448941165
205	0.6434302924	0.5303979263	0.5303979263	0.5310100565	0.6448941165
206	0.6434443473	0.530423785	0.530423785	0.5310100565	0.6448941165
207	0.6434391978	0.5303975016	0.5303975016	0.5310100565	0.6448941165
208	0.643451809	0.5304120767	0.5304120767	0.5310100565	0.6448941165
209	0.6434539786	0.5303861851	0.5303861851	0.5310100565	0.6448941165
210	0.6434811333	0.5304434593	0.5304434593	0.5310100565	0.6448941165
211	0.6435018307	0.5305009854	0.5305009854	0.5310100565	0.6448941165
212	0.6434875659	0.5304511365	0.5304511365	0.5310100565	0.6448941165
213	0.6435141057	0.5305096387	0.5305096387	0.5310100565	0.6448941165
214	0.6435050005	0.5304712618	0.5304712618	0.5310100565	0.6448941165
215	0.6435071167	0.5304851792	0.5304851792	0.5310100565	0.6448941165
216	0.6435014055	0.5304420402	0.5304420402	0.5310100565	0.6448941165
217	0.6435000886	0.5304376852	0.5304376852	0.5310100565	0.6448941165
218	0.6435084682	0.5304521408	0.5304521408	0.5310100565	0.6448941165
219	0.6435003633	0.5304015198	0.5304015198	0.5310100565	0.6448941165
220	0.6434807769	0.5303443117	0.5303443117	0.5310100565	0.6448941165
221	0.6434747514	0.5302987401	0.5302987401	0.5310100565	0.6448941165
222	0.6434905255	0.5303352322	0.5303352322	0.5310100565	0.6448941165
223	0.6434669755	0.5302434718	0.5302434718	0.5310100565	0.6448941165
224	0.643491696	0.5302949993	0.5302949993	0.5310100565	0.6448941165
225	0.6434981362	0.5302958946	0.5302958946	0.5310100565	0.6448941165
226	0.6434885639	0.5302661709	0.5302661709	0.5310100565	0.6448941165
227	0.6435127075	0.5303350339	0.5303350339	0.5310100565	0.6448941165
228	0.6435407983	0.5303990518	0.5303990518	0.5310100565	0.6448941165
229	0.6435512675	0.5304145485	0.5304145485	0.5310100565	0.6448941165
230	0.6435561513	0.5304024669	0.5304024669	0.5310100565	0.6448941165
231	0.6435509815	0.530384955	0.530384955	0.5310100565	0.6448941165
232	0.6435479813	0.5303588524	0.5303588524	0.5310100565	0.6448941165
233	0.643550712	0.5303588032	0.5303588032	0.5310100565	0.6448941165
234	0.6435285624	0.5302805279	0.5302805279	0.5310100565	0.6448941165
235	0.6435582882	0.5303506211	0.5303506211	0.5310100565	0.6448941165
236	0.6435605084	0.5303263081	0.5303263081	0.5310100565	0.6448941165
237	0.6435525465	0.5302945397	0.5302945397	0.5310100565	0.6448941165
238	0.6435605717	0.530295066	0.530295066	0.5310100565	0.6448941165
239	0.6435750364	0.5303354798	0.5303354798	0.5310100565	0.6448941165
240	0.643579327	0.5303447017	0.5303447017	0.5310100565	0.6448941165
241	0.6435729937	0.5303376875	0.5303376875	0.5310100565	0.6448941165
242	0.6435936662	0.5303848382	0.5303848382	0.5310100565	0.6448941165
243	0.6436091862	0.5304015907	0.5304015907	0.5310100565	0.6448941165
244	0.6436135256	0.5303966657	0.5303966657	0.5310100565	0.6448941165
245	0.6436478149	0.5304762638	0.5304762638	0.5310100565	0.6448941165
246	0.643656818	0.5304859016	0.5304859016	0.5310100565	0.6448941165
247	0.6436321065	0.5304136667	0.5304136667	0.5310100565	0.6448941165
248	0.6436451028	0.5304415188	0.5304415188	0.5310100565	0.6448941165
249	0.6436547726	0.5304655249	0.5304655249	0.5310100565	0.6448941165
250	0.6436825123	0.5305332565	0.5305332565	0.5310100565	0.6448941165
251	0.6436916641	0.5305460712	0.5305460712	0.5310100565	0.6448941165
252	0.6436882068	0.5305214204	0.5305214204	0.5310100565	0.6448941165
253	0.6437069157	0.5305731335	0.5305731335	0.5310100565	0.6448941165
254	0.6437225265	0.5306051806	0.5306051806	0.5310100565	0.6448941165
255	0.6437555932	0.5306907302	0.5306907302	0.5310100565	0.6448941165
256	0.6437648755	0.5307092994	0.5307092994	0.5310100565	0.6448941165
257	0.643782985	0.5307354768	0.5307354768	0.5310100565	0.6448941165
258	0.6437790496	0.5307047958	0.5307047958	0.5310100565	0.6448941165
259	0.6437806102	0.5306899249	0.5306899249	0.5310100565	0.6448941165
260	0.6438088474	0.5307615819	0.5307615819	0.5310100565	0.6448941165
261	0.6438104744	0.5307542267	0.5307542267	0.5310100565	0.6448941165
262	0.6437976958	0.5307112219	0.5307112219	0.5310100565	0.6448941165
263	0.6438039299	0.5307306964	0.5307306964	0.5310100565	0.6448941165
264	0.643806138	0.53072971	0.53072971	0.5310100565	0.6448941165
265	0.6438176213	0.5307544217	0.5307544217	0.5310100565	0.6448941165
266	0.6438237975	0.5307612326	0.5307612326	0.5310100565	0.6448941165
267	0.6438260258	0.5307442043	0.5307442043	0.5310100565	0.6448941165
268	0.6438119038	0.5306932531	0.5306932531	0.5310100565	0.6448941165
269	0.6438294044	0.5307337518	0.5307337518	0.5310100565	0.6448941165
270	0.6438284563	0.5307221622	0.5307221622	0.5310100565	0.6448941165
271	0.6438119677	0.5306642263	0.5306642263	0.5310100565	0.6448941165
272	0.6438145149	0.5306436732	0.5306436732	0.5310100565	0.6448941165
273	0.6438210285	0.5306593971	0.5306593971	0.5310100565	0.6448941165
274	0.6438133736	0.5306235375	0.5306235375	0.5310100565	0.6448941165
275	0.6438122646	0.5306109599	0.5306109599	0.5310100565	0.6448941165
276	0.6438109426	0.5306109916	0.5306109916	0.5310100565	0.6448941165
277	0.6438096295	0.530618648	0.530618648	0.5310100565	0.6448941165
278	0.6438028697	0.5306224018	0.5306224018	0.5310100565	0.6448941165
279	0.6438104117	0.5306372934	0.5306372934	0.5310100565	0.6448941165
280	0.6438292155	0.5306911554	0.5306911554	0.5310100565	0.6448941165
281	0.6438327206	0.5306960153	0.5306960153	0.5310100565	0.6448941165
282	0.6438340412	0.5306988891	0.5306988891	0.5310100565	0.6448941165
283	0.6438488316	0.5307206546	0.5307206546	0.5310100565	0.6448941165
284	0.6438560554	0.5307394901	0.5307394901	0.5310100565	0.6448941165
285	0.6438628747	0.5307703149	0.5307703149	0.5310100565	0.6448941165
286	0.6438613634	0.5307502452	0.5307502452	0.5310100565	0.6448941165
287	0.643871877	0.5307720597	0.5307720597	0.5310100565	0.6448941165
288	0.6438753557	0.530775925	0.530775925	0.5310100565	0.6448941165
289	0.6438698616	0.5307502376	0.5307502376	0.5310100565	0.6448941165
290	0.6438726066	0.5307680642	0.5307680642	0.5310100565	0.6448941165
291	0.6438693513	0.5307467988	0.5307467988	0.5310100565	0.6448941165
292	0.6438740035	0.5307562038	0.5307562038	0.5310100565	0.6448941165
293	0.6438700956	0.5307416313	0.5307416313	0.5310100565	0.6448941165
294	0.6438891469	0.530788999	0.530788999	0.5310100565	0.6448941165
295	0.6438845587	0.5307674154	0.5307674154	0.5310100565	0.6448941165
296	0.643884433	0.5307589169	0.5307589169	0.5310100565	0.6448941165
297	0.6438891579	0.5307761673	0.5307761673	0.5310100565	0.6448941165
298	0.6438974746	0.5307988091	0.5307988091	0.5310100565	0.6448941165
299	0.6439093962	0.5308333153	0.5308333153	0.5310100565	0.6448941165
300	0.6439098341	0.530824635	0.530824635	0.5310100565	0.6448941165
301	0.6439087214	0.5308261936	0.5308261936	0.5310100565	0.6448941165
302	0.643918934	0.5308651753	0.5308651753	0.5310100565	0.6448941165
303	0.6439116858	0.5308547719	0.5308547719	0.5310100565	0.6448941165
304	0.6439302938	0.5308979963	0.5308979963	0.5310100565	0.6448941165
305	0.6439381016	0.5309061716	0.5309061716	0.5310100565	0.6448941165
306	0.6439261226	0.530864094	0.530864094	0.5310100565	0.6448941165
307	0.6439124	0.5308290794	0.5308290794	0.5310100565	0.6448941165
308	0.6439162228	0.530832841	0.530832841	0.5310100565	0.6448941165
309	0.6439157313	0.5308154184	0.5308154184	0.5310100565	0.6448941165
310	0.643929183	0.5308497597	0.5308497597	0.5310100565	0.6448941165
311	0.6439195137	0.5308254892	0.5308254892	0.5310100565	0.6448941165
312	0.6439260589	0.5308306047	0.5308306047	0.5310100565	0.6448941165
313	0.643923484	0.530819415	0.530819415	0.5310100565	0.6448941165
314	0.6439534935	0.5309062321	0.5309062321	0.5310100565	0.6448941165
315	0.6439487763	0.5308817201	0.5308817201	0.5310100565	0.6448941165
316	0.643947822	0.5308594632	0.5308594632	0.5310100565	0.6448941165
317	0.6439619971	0.5308976197	0.5308976197	0.5310100565	0.6448941165
318	0.6439769076	0.5309400605	0.5309400605	0.5310100565	0.6448941165
319	0.6439768016	0.5309301405	0.5309301405	0.5310100565	0.6448941165
320	0.6439774394	0.5309271666	0.5309271666	0.5310100565	0.6448941165
321	0.6439815678	0.5309337747	0.5309337747	0.5310100565	0.6448941165
322	0.6439853418	0.5309443556	0.5309443556	0.5310100565	0.6448941165
323	0.6440007984	0.5309756796	0.5309756796	0.5310100565	0.6448941165
324	0.6439917434	0.5309455278	0.5309455278	0.5310100565	0.6448941165
325	0.6439958554	0.5309504492	0.5309504492	0.5310100565	0.6448941165
326	0.6440055789	0.5309817764	0.5309817764	0.5310100565	0.6448941165
327	0.6440073362	0.530985416	0.530985416	0.5310100565	0.6448941165
328	0.6440169292	0.5310074948	0.5310074948	0.5310100565	0.6448941165
329	0.6440201044	0.5310100017	0.5310100017	0.5310100565	0.6448941165
330	0.6440358778	0.5310417644	0.5310417644	0.5310100565	0.6448941165
331	0.6440415391	0.531048195	0.531048195	0.5310100565	0.6448941165
332	0.644060391	0.5311161709	0.5311161709	0.5310100565	0.6448941165
333	0.6440710612	0.5311375659	0.5311375659	0.5310100565	0.6448941165
334	0.6440679973	0.5311177196	0.5311177196	0.5310100565	0.6448941165
335	0.6440626635	0.5310880756	0.5310880756	0.5310100565	0.6448941165
336	0.6440731953	0.531099809	0.531099809	0.5310100565	0.6448941165
337	0.6440630268	0.5310624756	0.5310624756	0.5310100565	0.6448941165
338	0.6440538102	0.5310389394	0.5310389394	0.5310100565	0.6448941165
339	0.6440564664	0.5310355768	0.5310355768	0.5310100565	0.6448941165
340	0.6440717398	0.5310831357	0.5310831357	0.5310100565	0.6448941165
341	0.6440751163	0.5310894506	0.5310894506	0.5310100565	0.6448941165
342	0.6440758209	0.5310953982	0.5310953982	0.5310100565	0.6448941165
343	0.644092376	0.531136595	0.531136595	0.5310100565	0.6448941165
344	0.6441029125	0.5311554348	0.5311554348	0.5310100565	0.6448941165
345	0.6441124629	0.5311757094	0.5311757094	0.5310100565	0.6448941165
346	0.6441100287	0.5311620246	0.5311620246	0.5310100565	0.6448941165
347	0.6441095778	0.5311563025	0.5311563025	0.5310100565	0.6448941165
348	0.6441193239	0.5311827618	0.5311827618	0.5310100565	0.6448941165
349	0.6441167192	0.53116517	0.53116517	0.5310100565	0.6448941165
350	0.6441132489	0.5311538845	0.5311538845	0.5310100565	0.6448941165
351	0.644122496	0.5311602026	0.5311602026	0.5310100565	0.6448941165
352	0.6441225162	0.5311424964	0.5311424964	0.5310100565	0.6448941165
353	0.6441315529	0.5311713372	0.5311713372	0.5310100565	0.6448941165
354	0.6441296772	0.5311611765	0.5311611765	0.5310100565	0.6448941165
355	0.6441289016	0.5311541822	0.5311541822	0.5310100565	0.6448941165
356	0.6441306878	0.5311581982	0.5311581982	0.5310100565	0.6448941165
357	0.6441369291	0.5311696038	0.5311696038	0.5310100565	0.6448941165
358	0.6441619906	0.5312284503	0.5312284503	0.5310100565	0.6448941165
359	0.6441601866	0.5312058101	0.5312058101	0.5310100565	0.6448941165
360	0.6441565408	0.5311842779	0.5311842779	0.5310100565	0.6448941165
361	0.6441608935	0.5311806464	0.5311806464	0.5310100565	0.6448941165
362	0.6441518284	0.531154125	0.531154125	0.5310100565	0.6448941165
363	0.6441635342	0.5311770902	0.5311770902	0.5310100565	0.6448941165
364	0.6441618495	0.5311675525	0.5311675525	0.5310100565	0.6448941165
365	0.6441474766	0.531120695	0.531120695	0.5310100565	0.6448941165
366	0.6441498139	0.5311189481	0.5311189481	0.5310100565	0.6448941165
367	0.6441471483	0.5311134187	0.5311134187	0.5310100565	0.6448941165
368	0.6441368188	0.5310851646	0.5310851646	0.5310100565	0.6448941165
369	0.6441489336	0.5311090706	0.5311090706	0.5310100565	0.6448941165
370	0.6441646863	0.53115144	0.53115144	0.5310100565	0.6448941165
371	0.6441644764	0.531151554	0.531151554	0.5310100565	0.6448941165
372	0.6441635319	0.5311407477	0.5311407477	0.5310100565	0.6448941165
373	0.6441577091	0.5311126939	0.5311126939	0.5310100565	0.6448941165
374	0.6441555524	0.5311086832	0.5311086832	0.5310100565	0.6448941165
375	0.6441519154	0.531099285	0.531099285	0.5310100565	0.6448941165
376	0.6441662098	0.5311362029	0.5311362029	0.5310100565	0.6448941165
377	0.6441583098	0.5311088808	0.5311088808	0.5310100565	0.6448941165
378	0.6441624723	0.5311118471	0.5311118471	0.5310100565	0.6448941165
379	0.6441455535	0.5310557415	0.5310557415	0.5310100565	0.6448941165
380	0.6441502508	0.5310606484	0.5310606484	0.5310100565	0.6448941165
381	0.6441540869	0.5310617694	0.5310617694	0.5310100565	0.6448941165
382	0.6441560807	0.5310717571	0.5310717571	0.5310100565	0.6448941165
383	0.6441684976	0.5311029015	0.5311029015	0.5310100565	0.6448941165
384	0.6441675884	0.5310877526	0.5310877526	0.5310100565	0.6448941165
385	0.6441681257	0.531090236	0.531090236	0.5310100565	0.6448941165
386	0.644153931	0.531046484	0.531046484	0.5310100565	0.6448941165
387	0.6441579889	0.5310516565	0.5310516565	0.5310100565	0.6448941165
388	0.644165561	0.5310692754	0.5310692754	0.5310100565	0.6448941165
389	0.6441708939	0.5310788233	0.5310788233	0.5310100565	0.6448941165
390	0.6441762946	0.5310858237	0.5310858237	0.5310100565	0.6448941165
391	0.6441787542	0.5310878467	0.5310878467	0.5310100565	0.6448941165
392	0.6441850839	0.5310976285	0.5310976285	0.5310100565	0.6448941165
393	0.6441865161	0.531093664	0.531093664	0.5310100565	0.6448941165
394	0.6441908414	0.5310999396	0.5310999396	0.5310100565	0.6448941165
395	0.6441905146	0.5310946908	0.5310946908	0.5310100565	0.6448941165
396	0.6442025638	0.5311246851	0.5311246851	0.5310100565	0.6448941165
397	0.6442082179	0.5311338863	0.5311338863	0.5310100565	0.6448941165
398	0.6442136056	0.5311447029	0.5311447029	0.5310100565	0.6448941165
399	0.6442207837	0.5311551922	0.5311551922	0.5310100565	0.6448941165
400	0.6442264367	0.5311611923	0.5311611923	0.5310100565	0.6448941165


==> ex2_bench.dat <==
k	N	mse_sgd	mse_kw
1	60	0.05551633411	0.05551633411
2	180	0.03541438405	0.04788065028
3	360	0.03744059351	0.05401974573
4	600	0.01974426524	0.05464726818
5	900	0.00207759045	0.06065228596
6	1260	0.0006254399811	0.05269083809
7	1680	0.0004016479652	0.05271220431
8	2160	0.000297697534	0.05240818584
9	2700	0.0002209285622	0.05686125612
10	3300	0.0001728786289	0.06482330943
11	3960	0.000124160237	0.05414993486
12	4680	0.0001043568647	0.05098046387
13	5460	7.751192802e-05	0.05331926335
14	6300	6.008726048e-05	0.05168279857
15	7200	5.532995215e-05	0.04561188315
16	8160	4.775033236e-05	0.05282775999
17	9180	3.850361658e-05	0.04510189518
18	10260	3.60139421e-05	0.04774046107
19	11400	3.267991371e-05	0.04669821139
20	12600	3.515992098e-05	0.04463705923
21	13860	3.59918596e-05	0.04424657926
22	15180	3.199813474e-05	0.05014313068
23	16560	3.088933746e-05	0.04646854154
24	18000	2.39207567e-05	0.04745187467
25	19500	2.054001092e-05	0.05092894421
26	21060	1.844593039e-05	0.04601055232
27	22680	1.990324948e-05	0.03940954617
28	24360	1.922817851e-05	0.03770961572
29	26100	1.687092327e-05	0.04676409225
30	27900	1.570570734e-05	0.05262293252
31	29760	1.35785305e-05	0.0512275522
32	31680	1.315062829e-05	0.04455229192
33	33660	1.140750137e-05	0.0375868696
34	35700	1.014990457e-05	0.03268665886
35	37800	9.516392522e-06	0.04292511473
36	39960	8.440338123e-06	0.04773063916
37	42180	8.04175586e-06	0.04832696989
38	44460	7.391597906e-06	0.03991937173
39	46800	7.604267857e-06	0.03796336675
40	49200	7.635838144e-06	0.04268933213
41	51660	6.807493775e-06	0.04329148131
42	54180	6.671085916e-06	0.0377117646
43	56760	6.056173378e-06	0.0322739931
44	59400	5.752428835e-06	0.03825393425
45	62100	5.611223588e-06	0.03883909271
46	64860	5.154292668e-06	0.04628363583
47	67680	5.637617043e-06	0.0467127863
48	70560	5.249785565e-06	0.04805006336
49	73500	5.052183722e-06	0.03899299378
50	76500	4.396398275e-06	0.04821073069
51	79560	4.11564532e-06	0.04437833939
52	82680	3.877982072e-06	0.04436285762
53	85860	4.00567924e-06	0.03917375193
54	89100	3.925309992e-06	0.03768346308
55	92400	4.194538614e-06	0.04178824547
56	95760	4.146294397e-06	0.04129644398
57	99180	4.243406872e-06	0.04725849759
58	102660	4.107195373e-06	0.03974961101
59	106200	4.123849425e-06	0.03943751112
60	109800	4.229815481e-06	0.0387265429
61	113460	3.890512778e-06	0.04194945718
62	117180	3.885070056e-06	0.04126237063
63	120960	3.485796927e-06	0.04530245171
64	124800	3.331614304e-06	0.04866010494
65	128700	3.161105067e-06	0.04410903977
66	132660	3.051577324e-06	0.03552722904
67	136680	2.777850195e-06	0.03506124623
68	140760	2.554019653e-06	0.030194873
69	144900	2.61222515e-06	0.03887713731
70	149100	2.647943749e-06	0.04265537515
71	153360	2.552055105e-06	0.04060559978
72	157680	2.438027031e-06	0.04215770179
73	162060	2.613551485e-06	0.04104708807
74	166500	2.650403435e-06	0.04611523203
75	171000	2.451898823e-06	0.05454952313
76	175560	2.450041854e-06	0.05012685291
77	180180	2.440009226e-06	0.04953327029
78	184860	2.464911751e-06	0.04535661962
79	189600	2.367192721e-06	0.04567574563
80	194400	2.499101805e-06	0.04659811058
81	199260	2.743212894e-06	0.0514755833
82	204180	2.837527224e-06	0.04429592476
83	209160	3.00092389e-06	0.04496211508
84	214200	2.944118176e-06	0.04852890849
85	219300	2.722482816e-06	0.05004458435
86	224460	2.657018879e-06	0.04612636277
87	229680	2.618470224e-06	0.0461556001
88	234960	2.604837707e-06	0.04687266533
89	240300	2.403283382e-06	0.04403746459
90	245700	2.301699584e-06	0.04769149208
91	251160	2.116360375e-06	0.05171726949
92	256680	1.97314615e-06	0.0488559586
93	262260	2.031384768e-06	0.04389593982
94	267900	2.002094539e-06	0.05158857855
95	273600	1.956122089e-06	0.04879751998
96	279360	1.860674769e-06	0.04436435646
97	285180	1.836741536e-06	0.04077730625
98	291060	1.833085393e-06	0.04280924475
99	297000	1.782742863e-06	0.04957166859
100	303000	1.676332076e-06	0.05312055448
101	309060	1.652988956e-06	0.05019897751
102	315180	1.562797905e-06	0.04565143999
103	321360	1.575551266e-06	0.04194093779
104	327600	1.517584916e-06	0.04223109698
105	333900	1.472030115e-06	0.04766180081
106	340260	1.433432071e-06	0.05308892236
107	346680	1.457869595e-06	0.05122151353
108	353160	1.398344097e-06	0.04520858588
109	359700	1.371703912e-06	0.04577672947
110	366300	1.330227914e-06	0.05067118097
111	372960	1.295759035e-06	0.05266625453
112	379680	1.246277629e-06	0.04818260226
113	386460	1.226475654e-06	0.05062882633
114	393300	1.197600636e-06	0.05594059454
115	400200	1.24213236e-06	0.05557568082
116	407160	1.189940686e-06	0.0490046045
117	414180	1.159961029e-06	0.0415766108
118	421260	1.108885951e-06	0.04483177416
119	428400	1.16102461e-06	0.0516799738
120	435600	1.163701686e-06	0.04700182839
121	442860	1.150938675e-06	0.04648459679
122	450180	1.146586383e-06	0.04537253347
123	457560	1.182385504e-06	0.03646711538
124	465000	1.148018379e-06	0.0344835377
125	472500	1.125462799e-06	0.04183761482
126	480060	1.0886845e-06	0.04739196765
127	487680	1.068960262e-06	0.04029635561
128	495360	1.036334965e-06	0.04116424709
129	503100	1.065917365e-06	0.04456279614
130	510900	1.094617607e-06	0.045982555
131	518760	1.084343658e-06	0.04279209515
132	526680	1.093437588e-06	0.03814002664
133	534660	1.123489787e-06	0.04368314099
134	542700	1.105839528e-06	0.04492014885
135	550800	1.087022293e-06	0.04269816771
136	558960	1.066747243e-06	0.04520780756
137	567180	1.072629408e-06	0.05355955089
138	575460	1.027198042e-06	0.05592341262
139	583800	1.019646638e-06	0.05424023273
140	592200	9.802987081e-07	0.0534531677
141	600660	9.893677829e-07	0.05342253766
142	609180	9.747970551e-07	0.05519143509
143	617760	9.739668988e-07	0.04988264657
144	626400	9.260185488e-07	0.05028516922
145	635100	9.096620973e-07	0.05255337654
146	643860	9.02915336e-07	0.05519556907
147	652680	9.025601142e-07	0.05797874387
148	661560	8.864970082e-07	0.05655587786
149	670500	8.202129165e-07	0.05296530627
150	679500	8.013988779e-07	0.04864077019
151	688560	8.158828202e-07	0.05071860103
152	697680	7.772597498e-07	0.0541687957
153	706860	7.394648346e-07	0.05267183536
154	716100	7.167674981e-07	0.05002105502
155	725400	6.831902268e-07	0.05289671652
156	734760	6.807997457e-07	0.04997875436
157	744180	6.662077923e-07	0.04782169292
158	753660	6.655036185e-07	0.05219640205
159	763200	6.12125165e-07	0.05781500662
160	772800	5.932830198e-07	0.05086045626
161	782460	5.749727169e-07	0.04924228265
162	792180	5.651305547e-07	0.04698147572
163	801960	5.590677705e-07	0.0475138889
164	811800	5.391245763e-07	0.05386605083
165	821700	5.528857258e-07	0.05248415818
166	831660	5.555143344e-07	0.04897641185
167	841680	5.563965966e-07	0.05145700231
168	851760	5.378049632e-07	0.05415264558
169	861900	5.232513151e-07	0.05013216085
170	872100	5.181462092e-07	0.05027068378
171	882360	5.194282826e-07	0.05357222892
172	892680	5.045294606e-07	0.04709273919
173	903060	5.013699562e-07	0.04338859923
174	913500	4.842441172e-07	0.04992047952
175	924000	4.72187422e-07	0.05756696379
176	934560	4.650414188e-07	0.05978291979
177	945180	4.524479283e-07	0.05478756295
178	955860	4.437393931e-07	0.05167740255
179	966600	4.350193653e-07	0.05270467315
180	977400	4.395770234e-07	0.05760862404
181	988260	4.373704853e-07	0.05460843629
182	999180	4.289354906e-07	0.05267805124
183	1010160	4.239452644e-07	0.05075057233
184	1021200	4.294353875e-07	0.05135860408
185	1032300	4.069785507e-07	0.05341154278
186	1043460	3.982674653e-07	0.05246236744
187	1054680	3.839831011e-07	0.05109617985
188	1065960	3.83701685e-07	0.04884573898
189	1077300	3.865722931e-07	0.047892672
190	1088700	3.897084959e-07	0.04818535712
191	1100160	4.003004593e-07	0.05228763659
192	1111680	3.970822294e-07	0.0562522673
193	1123260	3.974320405e-07	0.05815213936
194	1134900	3.898827662e-07	0.0520467327
195	1146600	3.861937187e-07	0.04991401982
196	1158360	3.754104489e-07	0.05500790661
197	1170180	3.825842364e-07	0.05458045754
198	1182060	3.607629139e-07	0.05663397582
199	1194000	3.563780131e-07	0.05645444142
200	1206000	3.668876613e-07	0.05057378532


==> ex2_detect.dat <==
lbg	rho	mean_est	sat_freq	stable
0.2	0.6	0.2002535537	0	1
0.4	0.8	0.396543928	0	1
0.55	0.95	0.5513360641	0	1
0.59	0.99	0.5840679829	0.35	1
0.62	1.02	0.5945781398	0.85	0
0.7	1.1	0.5989024641	1	0
0.9	1.3	0.5996862445	1	0


==> ex2_traj.dat <==
k	lambda	lbg_hat	lstar	lbg
1	0.6	0.1856933993	0.3643809556	0.3
2	0.2240214624	0.2858071811	0.3643809556	0.3
3	0.4053335908	0.2524262835	0.3643809556	0.3
4	0.397029119	0.2926702983	0.3643809556	0.3
5	0.3826777458	0.2834913016	0.3643809556	0.3
6	0.379183395	0.3101210835	0.3643809556	0.3
7	0.371962912	0.2868501313	0.3643809556	0.3
8	0.3718515001	0.3381866322	0.3643809556	0.3
9	0.3632234416	0.3176224803	0.3643809556	0.3
10	0.3611873494	0.3062264358	0.3643809556	0.3
11	0.3611468795	0.2820654548	0.3643809556	0.3
12	0.3633272419	0.2823367226	0.3643809556	0.3
13	0.3649714479	0.2922320113	0.3643809556	0.3
14	0.3655125588	0.3253004987	0.3643809556	0.3
15	0.3631044037	0.3546393541	0.3643809556	0.3
16	0.3581103785	0.3297688928	0.3643809556	0.3
17	0.3566871994	0.338301761	0.3643809556	0.3
18	0.3548391412	0.3427725062	0.3643809556	0.3
19	0.352978741	0.2681884848	0.3643809556	0.3
20	0.3556103415	0.2915711628	0.3643809556	0.3
21	0.3568917313	0.3037532609	0.3643809556	0.3
22	0.3574170008	0.2993155108	0.3643809556	0.3
23	0.3580792875	0.3116879799	0.3643809556	0.3
24	0.3580737338	0.3012869313	0.3643809556	0.3
25	0.3585419328	0.3433696879	0.3643809556	0.3
26	0.3567950728	0.3331966373	0.3643809556	0.3
27	0.3558563872	0.278606673	0.3643809556	0.3
28	0.3572131945	0.2816370166	0.3643809556	0.3
29	0.3583409646	0.3295437836	0.3643809556	0.3
30	0.3575478832	0.3280248542	0.3643809556	0.3
31	0.3569103173	0.2835580232	0.3643809556	0.3
32	0.3578927045	0.2971381702	0.3643809556	0.3
33	0.3583873679	0.303850822	0.3643809556	0.3
34	0.3586268517	0.2936797419	0.3643809556	0.3
35	0.3591510039	0.3250814313	0.3643809556	0.3
36	0.3586112736	0.3150818091	0.3643809556	0.3
37	0.3584664486	0.2918880638	0.3643809556	0.3
38	0.3590033405	0.299637512	0.3643809556	0.3
39	0.3592953437	0.2957098216	0.3643809556	0.3
40	0.3596675781	0.2840227318	0.3643809556	0.3
41	0.3602911013	0.2853447606	0.3643809556	0.3
42	0.3608417247	0.290448049	0.3643809556	0.3
43	0.3612397662	0.3049974268	0.3643809556	0.3
44	0.3612597002	0.3064815705	0.3643809556	0.3
45	0.3612406166	0.2995926656	0.3643809556	0.3
46	0.3613894746	0.3140935874	0.3643809556	0.3
47	0.361172516	0.2836600588	0.3643809556	0.3
48	0.3616509766	0.3119257491	0.3643809556	0.3
49	0.3614855182	0.2810919191	0.3643809556	0.3
50	0.3619802063	0.3177653057	0.3643809556	0.3
51	0.3616645269	0.2736999162	0.3643809556	0.3
52	0.3622596352	0.2772526797	0.3643809556	0.3
53	0.362764183	0.2726429496	0.3643809556	0.3
54	0.3633169656	0.2921765876	0.3643809556	0.3
55	0.3635072489	0.3273666435	0.3643809556	0.3
56	0.3629259303	0.307020423	0.3643809556	0.3
57	0.3628386341	0.298446387	0.3643809556	0.3
58	0.3629217689	0.2825551223	0.3643809556	0.3
59	0.3632713427	0.297004404	0.3643809556	0.3
60	0.3633629475	0.2981897291	0.3643809556	0.3
61	0.3634291576	0.296544408	0.3643809556	0.3
62	0.3635205765	0.3028936498	0.3643809556	0.3
63	0.3634971903	0.3131906449	0.3643809556	0.3
64	0.3632845811	0.3022380197	0.3643809556	0.3
65	0.363280711	0.3189057693	0.3643809556	0.3
66	0.3629715945	0.2971519862	0.3643809556	0.3
67	0.3630600778	0.3134360629	0.3643809556	0.3
68	0.3628696517	0.2966430777	0.3643809556	0.3
69	0.3629663023	0.2773660268	0.3643809556	0.3
70	0.3633266714	0.297221845	0.3643809556	0.3
71	0.3633990605	0.3081693618	0.3643809556	0.3
72	0.3632976778	0.3186727711	0.3643809556	0.3
73	0.3630222571	0.3027626788	0.3643809556	0.3
74	0.3630182076	0.2983455799	0.3643809556	0.3
75	0.363078881	0.3174890277	0.3643809556	0.3
76	0.3628410298	0.2892465939	0.3643809556	0.3
77	0.363026368	0.306553851	0.3643809556	0.3
78	0.3629671222	0.2931493522	0.3643809556	0.3
79	0.3630949278	0.2921760257	0.3643809556	0.3
80	0.3632304068	0.3029825694	0.3643809556	0.3
81	0.363218402	0.2887601017	0.3643809556	0.3
82	0.3633893279	0.3093528789	0.3643809556	0.3
83	0.3632848959	0.2969176774	0.3643809556	0.3
84	0.3633507875	0.3008692879	0.3643809556	0.3
85	0.363364085	0.2992638045	0.3643809556	0.3
86	0.3633973126	0.2775109329	0.3643809556	0.3
87	0.3636759352	0.3051324626	0.3643809556	0.3
88	0.3636267462	0.3096906677	0.3643809556	0.3
89	0.3635192442	0.291702092	0.3643809556	0.3
90	0.3636356841	0.2789648242	0.3643809556	0.3
91	0.3638827403	0.2990968924	0.3643809556	0.3
92	0.3639044056	0.2850973985	0.3643809556	0.3
93	0.3640791854	0.2927150966	0.3643809556	0.3
94	0.3641680292	0.2990529326	0.3643809556	0.3
95	0.3641834675	0.2967205859	0.3643809556	0.3
96	0.3642246118	0.2972230249	0.3643809556	0.3
97	0.364258945	0.2933057214	0.3643809556	0.3
98	0.3643343291	0.2919315194	0.3643809556	0.3
99	0.3644217394	0.3110924889	0.3643809556	0.3
100	0.3642923084	0.2838466351	0.3643809556	0.3
101	0.3644577296	0.2868357406	0.3643809556	0.3
102	0.3645901864	0.2995225515	0.3643809556	0.3
103	0.3645911819	0.3035205139	0.3643809556	0.3
104	0.364549177	0.3042060706	0.3643809556	0.3
105	0.3645009449	0.3128216425	0.3643809556	0.3
106	0.3643572337	0.3016790766	0.3643809556	0.3
107	0.3643402929	0.310389842	0.3643809556	0.3
108	0.3642300544	0.2811496242	0.3643809556	0.3
109	0.364407529	0.3074852304	0.3643809556	0.3
110	0.3643295608	0.2888648666	0.3643809556	0.3
111	0.3644353593	0.2934966368	0.3643809556	0.3
112	0.3644963935	0.2943676944	0.3643809556	0.3
113	0.3645477989	0.2981963853	0.3643809556	0.3
114	0.3645621199	0.2876793376	0.3643809556	0.3
115	0.3646705511	0.3122134799	0.3643809556	0.3
116	0.3645426728	0.2995590172	0.3643809556	0.3
117	0.364544024	0.3160994545	0.3643809556	0.3
118	0.3643792706	0.290426675	0.3643809556	0.3
119	0.3644639631	0.302694389	0.3643809556	0.3
120	0.3644375721	0.3014527625	0.3643809556	0.3
121	0.3644233429	0.3077219884	0.3643809556	0.3
122	0.3643505474	0.2968771483	0.3643809556	0.3
123	0.3643785338	0.2996028639	0.3643809556	0.3
124	0.3643820846	0.2983475717	0.3643809556	0.3
125	0.3643964768	0.2921234931	0.3643809556	0.3
126	0.3644624935	0.3118585393	0.3643809556	0.3
127	0.3643527364	0.2880426301	0.3643809556	0.3
128	0.3644503827	0.2985733141	0.3643809556	0.3
129	0.3644613708	0.2884188712	0.3643809556	0.3
130	0.3645530529	0.2840057882	0.3643809556	0.3
131	0.3646754276	0.2993912102	0.3643809556	0.3
132	0.364675994	0.3033563471	0.3643809556	0.3
133	0.3646433111	0.2970135524	0.3643809556	0.3
134	0.3646635581	0.3050866996	0.3643809556	0.3
135	0.3646168865	0.3064280182	0.3643809556	0.3
136	0.3645598293	0.2976983682	0.3643809556	0.3
137	0.3645754752	0.2988761999	0.3643809556	0.3
138	0.3645815428	0.2992125091	0.3643809556	0.3
139	0.3645848418	0.2979078341	0.3643809556	0.3
140	0.3645981819	0.3022581677	0.3643809556	0.3
141	0.3645772853	0.292786069	0.3643809556	0.3
142	0.3646285523	0.3044328857	0.3643809556	0.3
143	0.3645902698	0.2931824176	0.3643809556	0.3
144	0.3646378052	0.3131423159	0.3643809556	0.3
145	0.364528237	0.3183408755	0.3643809556	0.3
146	0.3643757131	0.3090400067	0.3643809556	0.3
147	0.3643054324	0.2865378869	0.3643809556	0.3
148	0.3644003429	0.3046102389	0.3643809556	0.3
149	0.364365406	0.3065828694	0.3643809556	0.3
150	0.364315997	0.3152049798	0.3643809556	0.3
151	0.3641983178	0.286457265	0.3643809556	0.3
152	0.3642925586	0.3111534553	0.3643809556	0.3
153	0.3642095747	0.29968844	0.3643809556	0.3
154	0.3642140267	0.2760396061	0.3643809556	0.3
155	0.3643685281	0.311037948	0.3643809556	0.3
156	0.3642870115	0.3044706334	0.3643809556	0.3
157	0.3642563694	0.3081501926	0.3643809556	0.3
158	0.3641992847	0.3095172294	0.3643809556	0.3
159	0.3641331013	0.3080411268	0.3643809556	0.3
160	0.3640791548	0.2954472104	0.3643809556	0.3
161	0.3641132115	0.2926983848	0.3643809556	0.3
162	0.364164229	0.2940098388	0.3643809556	0.3
163	0.3642060357	0.29946669	0.3643809556	0.3
164	0.3642117321	0.2832888186	0.3643809556	0.3
165	0.3643167031	0.3186282155	0.3643809556	0.3
166	0.3641832394	0.2990688985	0.3643809556	0.3
167	0.3641916955	0.3088735651	0.3643809556	0.3
168	0.3641337392	0.304637726	0.3643809556	0.3
169	0.3641060245	0.2999241718	0.3643809556	0.3
170	0.3641097649	0.2974386039	0.3643809556	0.3
171	0.3641291403	0.3069748016	0.3643809556	0.3
172	0.3640862932	0.3079238682	0.3643809556	0.3
173	0.3640377886	0.2950650151	0.3643809556	0.3
174	0.3640720518	0.2992251446	0.3643809556	0.3
175	0.3640804228	0.2949302059	0.3643809556	0.3
176	0.3641146188	0.3014694462	0.3643809556	0.3
177	0.3641085091	0.313739587	0.3643809556	0.3
178	0.3640216196	0.3013661855	0.3643809556	0.3
179	0.364017269	0.3046918065	0.3643809556	0.3
180	0.3639922467	0.3052320251	0.3643809556	0.3
181	0.3639642376	0.2956398396	0.3643809556	0.3
182	0.3639944747	0.2929177766	0.3643809556	0.3
183	0.364039638	0.2918181493	0.3643809556	0.3
184	0.3640901689	0.299449908	0.3643809556	0.3
185	0.3640965695	0.2999423883	0.3643809556	0.3
186	0.3640999816	0.3056150612	0.3643809556	0.3
187	0.3640693343	0.2980981803	0.3643809556	0.3
188	0.3640836202	0.2939769749	0.3643809556	0.3
189	0.3641206574	0.3033004559	0.3643809556	0.3
190	0.3641041403	0.2903016955	0.3643809556	0.3
191	0.3641601585	0.2889481388	0.3643809556	0.3
192	0.3642223414	0.2875795012	0.3643809556	0.3
193	0.3642905644	0.3115544094	0.3643809556	0.3
194	0.3642227177	0.3007246543	0.3643809556	0.3
195	0.3642202715	0.3044372573	0.3643809556	0.3
196	0.3641966519	0.3058074627	0.3643809556	0.3
197	0.364165428	0.3061429606	0.3643809556	0.3
198	0.3641327322	0.2955297179	0.3643809556	0.3
199	0.364159289	0.2938568339	0.3643809556	0.3
200	0.364194162	0.3140571989	0.3643809556	0.3


==> ex3_bench.dat <==
k	N	mse_sgd	mse_kw
1	60	4	4
2	180	0.5892777846	2.311250207
3	360	0.7333537639	3.360649323
4	600	0.4075119028	2.846796772
5	900	0.2662014848	1.833313699
6	1260	0.1973494394	1.431773227
7	1680	0.1484814681	1.230796911
8	2160	0.1149557607	1.100937076
9	2700	0.08666118357	0.9144651021
10	3300	0.06626646866	0.7497203046
11	3960	0.05349132532	0.616276604
12	4680	0.0420285116	0.5308462829
13	5460	0.0348247909	0.4297759573
14	6300	0.02822467344	0.3774452001
15	7200	0.0236318963	0.3383401701
16	8160	0.01884549064	0.301607406
17	9180	0.01662024157	0.2824671767
18	10260	0.01426174651	0.2660224675
19	11400	0.0119041306	0.2333045098
20	12600	0.01044461089	0.2173136876
21	13860	0.00935280706	0.1960965069
22	15180	0.008191347701	0.1848447793
23	16560	0.007165349899	0.1726881818
24	18000	0.006703697478	0.1497276415
25	19500	0.005692664468	0.1359531574
26	21060	0.005004612593	0.1216564199
27	22680	0.00444937361	0.1095299775
28	24360	0.003988606641	0.1011587945
29	26100	0.003521840245	0.0915809137
30	27900	0.003134310286	0.08956913866
31	29760	0.002657871389	0.0868751605
32	31680	0.002420284231	0.07982349943
33	33660	0.00221881264	0.07573467344
34	35700	0.00203751193	0.07428256734
35	37800	0.00184848621	0.06863544929
36	39960	0.001684615458	0.06579634718
37	42180	0.001571465671	0.06244368491
38	44460	0.001433631746	0.05856007352
39	46800	0.001335130057	0.0573307433
40	49200	0.00124190202	0.05485815211
41	51660	0.001106376948	0.05259283397
42	54180	0.001015272851	0.05051604841
43	56760	0.0009335958184	0.04662220385
44	59400	0.0008574119129	0.04474547851
45	62100	0.0007847327087	0.042781092
46	64860	0.0007055117071	0.04040686523
47	67680	0.0006766432864	0.03877561469
48	70560	0.0006518974003	0.03650905714
49	73500	0.0006031545839	0.03437382272
50	76500	0.0005578130952	0.03348602085
51	79560	0.0005178320921	0.03146882484
52	82680	0.0004346192275	0.03110250329
53	85860	0.0004018712032	0.03003311497
54	89100	0.0003857055167	0.02898963374
55	92400	0.0003895102205	0.02772624575
56	95760	0.0003457941558	0.02655489691
57	99180	0.0003218502567	0.02596768563
58	102660	0.0002883345595	0.02488063065
59	106200	0.0002763623582	0.02371150855
60	109800	0.0002453596674	0.02316217072
61	113460	0.0002345329584	0.02249332461
62	117180	0.0002201977276	0.02152032661
63	120960	0.0002250871753	0.02089529485
64	124800	0.0002064007615	0.02107888289
65	128700	0.0001930060716	0.0197909223
66	132660	0.0001898109866	0.0190139056
67	136680	0.0001866531148	0.01880175005
68	140760	0.0001849134508	0.01833930893
69	144900	0.0001668672997	0.01771102531
70	149100	0.0001645592241	0.01730765716
71	153360	0.0001565638512	0.01679345516
72	157680	0.0001489613133	0.01619942983
73	162060	0.0001405712381	0.01528509059
74	166500	0.0001346309517	0.01509441096
75	171000	0.0001248347631	0.01498277876
76	175560	0.0001193594115	0.01480181649
77	180180	0.0001128954546	0.01435644105
78	184860	0.0001111831925	0.01395824613
79	189600	0.0001055888279	0.01369247118
80	194400	0.0001013634405	0.01341172555
81	199260	9.472441799e-05	0.0132156403
82	204180	9.42572294e-05	0.0125775543
83	209160	9.802639623e-05	0.01215580379
84	214200	9.437703158e-05	0.01198039595
85	219300	9.475969357e-05	0.01170026488
86	224460	9.190904351e-05	0.01118952297
87	229680	8.782846269e-05	0.0107856765
88	234960	8.44186399e-05	0.01053384108
89	240300	8.109123883e-05	0.01034585141
90	245700	8.184918333e-05	0.009907548908
91	251160	8.092704337e-05	0.009893215034
92	256680	8.033084628e-05	0.009511825976
93	262260	8.146001729e-05	0.009446541613
94	267900	8.301789657e-05	0.009385033669
95	273600	8.076183375e-05	0.009343109352
96	279360	7.700540522e-05	0.009207523905
97	285180	7.708828039e-05	0.009219547651
98	291060	7.58932172e-05	0.009239825727
99	297000	7.439103425e-05	0.009279476607
100	303000	6.69023936e-05	0.008938522876
101	309060	6.185405991e-05	0.008808575688
102	315180	6.491555651e-05	0.00880153845
103	321360	6.536139075e-05	0.008830921759
104	327600	6.556664783e-05	0.008860320695
105	333900	6.51245151e-05	0.008860291001
106	340260	6.30759772e-05	0.0088443437
107	346680	6.189292922e-05	0.008771831532
108	353160	5.82621856e-05	0.008603942198
109	359700	5.642076673e-05	0.008423767655
110	366300	5.418445036e-05	0.008547963955
111	372960	5.152969548e-05	0.008571797744
112	379680	4.792297964e-05	0.008510259108
113	386460	4.521931644e-05	0.008558191939
114	393300	4.510899073e-05	0.008501986408
115	400200	4.37586259e-05	0.008606918133
116	407160	4.257534692e-05	0.008496110613
117	414180	4.387672832e-05	0.008570573535
118	421260	4.497218884e-05	0.008688855084
119	428400	4.397745954e-05	0.008494569876
120	435600	4.395566646e-05	0.008367382866
121	442860	4.386620856e-05	0.008319417875
122	450180	4.313077946e-05	0.008182205127
123	457560	4.174981934e-05	0.008032735566
124	465000	4.240347502e-05	0.007956447221
125	472500	4.063017001e-05	0.007774139083
126	480060	3.853564949e-05	0.007656562752
127	487680	3.70938577e-05	0.007586165155
128	495360	3.695826592e-05	0.00734637619
129	503100	3.497385466e-05	0.00729421892
130	510900	3.436984624e-05	0.007325877034
131	518760	3.551924365e-05	0.007124778116
132	526680	3.371297329e-05	0.007039080819
133	534660	3.327386826e-05	0.007119392576
134	542700	3.302910432e-05	0.006873747757
135	550800	3.166698667e-05	0.006835844913
136	558960	3.046135697e-05	0.006634943806
137	567180	2.851023617e-05	0.006490324502
138	575460	2.812358949e-05	0.006474310373
139	583800	2.611028918e-05	0.00634692329
140	592200	2.580500591e-05	0.006313730068
141	600660	2.613341425e-05	0.006306699583
142	609180	2.644283911e-05	0.006239599906
143	617760	2.543244737e-05	0.006128318975
144	626400	2.451308409e-05	0.006108127006
145	635100	2.471958487e-05	0.006054248809
146	643860	2.44303705e-05	0.006028996832
147	652680	2.511533257e-05	0.006047993539
148	661560	2.479115086e-05	0.006103322151
149	670500	2.477756642e-05	0.006008818968
150	679500	2.418559082e-05	0.005968415438
151	688560	2.349502058e-05	0.005885274784
152	697680	2.274371779e-05	0.005789607663
153	706860	2.233550186e-05	0.005671583551
154	716100	2.222831181e-05	0.005684639361
155	725400	2.19876991e-05	0.005634942146
156	734760	2.093007859e-05	0.005562862606
157	744180	2.056986956e-05	0.005542827341
158	753660	1.961839115e-05	0.005509446696
159	763200	1.890089132e-05	0.005416303676
160	772800	1.875872971e-05	0.005295344903
161	782460	1.78009783e-05	0.005289388063
162	792180	1.772582733e-05	0.005186572777
163	801960	1.631136363e-05	0.005098481696
164	811800	1.567235298e-05	0.004890663537
165	821700	1.626107885e-05	0.004790647579
166	831660	1.573754425e-05	0.004703226955
167	841680	1.580380915e-05	0.004736371452
168	851760	1.5339462e-05	0.004721015749
169	861900	1.501286129e-05	0.004639064502
170	872100	1.514096606e-05	0.00457702833
171	882360	1.533187468e-05	0.004582544971
172	892680	1.493623137e-05	0.004560161636
173	903060	1.478107484e-05	0.004528521752
174	913500	1.54911102e-05	0.004505473409
175	924000	1.54440135e-05	0.004414042413
176	934560	1.559082908e-05	0.004423056517
177	945180	1.524219969e-05	0.004367432844
178	955860	1.469577069e-05	0.004324840776
179	966600	1.429611457e-05	0.00422458612
180	977400	1.379229757e-05	0.004189673738
181	988260	1.401380387e-05	0.00419139994
182	999180	1.319454156e-05	0.004154546788
183	1010160	1.376364409e-05	0.004161601321
184	1021200	1.33012149e-05	0.004010695051
185	1032300	1.358490842e-05	0.003955018532
186	1043460	1.408918961e-05	0.00393672629
187	1054680	1.334277974e-05	0.003935948501
188	1065960	1.332181369e-05	0.003896576424
189	1077300	1.288807472e-05	0.003863426024
190	1088700	1.321111856e-05	0.003770301576
191	1100160	1.316306517e-05	0.003768603051
192	1111680	1.30249576e-05	0.003765656361
193	1123260	1.307429313e-05	0.003788031517
194	1134900	1.245621318e-05	0.003762541684
195	1146600	1.229290402e-05	0.00371096371
196	1158360	1.230312861e-05	0.003679581565
197	1170180	1.221775732e-05	0.003575396395
198	1182060	1.175342169e-05	0.003568439075
199	1194000	1.148651024e-05	0.00357314309
200	1206000	1.147462099e-05	0.003583064465


==> ex4_bench.dat <==
k	N	mse_sgd	mse_kw
1	60	0.617998132	0.617998132
2	180	0.3449121837	0.7805828814
3	360	0.2337448852	0.7686245324
4	600	0.1648587452	0.7420742457
5	900	0.1225670691	0.6494830491
6	1260	0.09256361799	0.5781620784
7	1680	0.07174219085	0.589274461
8	2160	0.05656521486	0.4779601995
9	2700	0.0447945957	0.4061326146
10	3300	0.0359419599	0.4088958831
11	3960	0.02915686881	0.3917176071
12	4680	0.0241204043	0.3669524439
13	5460	0.02018426149	0.3376607215
14	6300	0.01690879605	0.3668466266
15	7200	0.01421078285	0.2740100203
16	8160	0.01213141855	0.3095931706
17	9180	0.01023794626	0.2625249994
18	10260	0.008689043524	0.3041889853
19	11400	0.007502369595	0.3133519199
20	12600	0.006458555445	0.2960885919
21	13860	0.005583477737	0.2817794543
22	15180	0.004821145588	0.3335202743
23	16560	0.004182185914	0.3116270515
24	18000	0.003682256503	0.3021754529
25	19500	0.003223696243	0.2958969389
26	21060	0.002833930684	0.3084832478
27	22680	0.002493186731	0.2701822534
28	24360	0.002202234709	0.2906005382
29	26100	0.001960819985	0.2654659394
30	27900	0.001756806983	0.2297172775
31	29760	0.001590469974	0.2045364076
32	31680	0.001432718393	0.2123681873
33	33660	0.001297946586	0.1853072475
34	35700	0.001168870156	0.1777994157
35	37800	0.001059526446	0.161447115
36	39960	0.0009505824452	0.1542389218
37	42180	0.0008646148432	0.1341735707
38	44460	0.0007905128121	0.1277014068
39	46800	0.0007236216634	0.1337205685
40	49200	0.0006754320792	0.1300088892
41	51660	0.0006175607098	0.1368985822
42	54180	0.0005595100518	0.1434151909
43	56760	0.0005117467115	0.1421444721
44	59400	0.0004685302755	0.1435706266
45	62100	0.0004357150854	0.1472721999
46	64860	0.0004067507497	0.1439235894
47	67680	0.0003804681171	0.1381216953
48	70560	0.0003534569475	0.1377012193
49	73500	0.0003252788343	0.1381212022
50	76500	0.0003008944663	0.1409605591
51	79560	0.0002770733427	0.1430713731
52	82680	0.0002568545465	0.1396647142
53	85860	0.0002418363377	0.1452177646
54	89100	0.0002249040927	0.137409604
55	92400	0.0002109205213	0.1410238016
56	95760	0.0001979594564	0.1399233073
57	99180	0.0001841794322	0.1469395225
58	102660	0.0001711927672	0.1518844348
59	106200	0.0001605382618	0.1477796579
60	109800	0.0001508041094	0.146606107
61	113460	0.0001407372663	0.1505029928
62	117180	0.0001336829986	0.1455263035
63	120960	0.0001236571251	0.1468116672
64	124800	0.000118227144	0.140030234
65	128700	0.0001113064835	0.1423823403
66	132660	0.0001054216837	0.1371966807
67	136680	9.985792338e-05	0.1362064647
68	140760	9.600978611e-05	0.1373840903
69	144900	9.085589371e-05	0.1332332443
70	149100	8.656949355e-05	0.1313579744
71	153360	8.187416368e-05	0.1318997107
72	157680	7.687612025e-05	0.1321054846
73	162060	7.323119978e-05	0.1282542108
74	166500	6.956884387e-05	0.1270336541
75	171000	6.715354633e-05	0.1245783925
76	175560	6.489072991e-05	0.1254235015
77	180180	6.245628413e-05	0.1176548853
78	184860	5.944357638e-05	0.1165244755
79	189600	5.632259074e-05	0.1148809925
80	194400	5.471602851e-05	0.116227821
81	199260	5.260711262e-05	0.1175094828
82	204180	4.966009639e-05	0.1192676663
83	209160	4.784559129e-05	0.1162720011
84	214200	4.596664776e-05	0.1134491558
85	219300	4.387489267e-05	0.1138586287
86	224460	4.199683739e-05	0.1106896735
87	229680	4.138285216e-05	0.1119949499
88	234960	3.944830489e-05	0.1103980374
89	240300	3.718414232e-05	0.1091389376
90	245700	3.525234458e-05	0.106528051
91	251160	3.376471197e-05	0.1043937654
92	256680	3.246041415e-05	0.106426447
93	262260	3.171539265e-05	0.1067076304
94	267900	2.986032709e-05	0.1073775223
95	273600	2.837635038e-05	0.1079731101
96	279360	2.789725284e-05	0.1055572276
97	285180	2.63095336e-05	0.1019752094
98	291060	2.575939817e-05	0.1000991846
99	297000	2.522540626e-05	0.09980986058
100	303000	2.395346242e-05	0.09854422518
101	309060	2.302605112e-05	0.09868249693
102	315180	2.211822268e-05	0.09786314883
103	321360	2.118383409e-05	0.09600449702
104	327600	2.021600555e-05	0.09814328831
105	333900	1.998309369e-05	0.09669159601
106	340260	1.955637233e-05	0.09689966174
107	346680	1.919962134e-05	0.09802994107
108	353160	1.842999112e-05	0.09691073736
109	359700	1.782134153e-05	0.09722862599
110	366300	1.693859844e-05	0.0940848486
111	372960	1.638805774e-05	0.09559581373
112	379680	1.597338377e-05	0.09574484996
113	386460	1.532995739e-05	0.09267211281
114	393300	1.478982505e-05	0.09195322229
115	400200	1.436218057e-05	0.09087793308
116	407160	1.388347433e-05	0.08920892123
117	414180	1.350898794e-05	0.08874310333
118	421260	1.300447227e-05	0.08729496218
119	428400	1.22239158e-05	0.08600557768
120	435600	1.201896616e-05	0.08549135456
121	442860	1.162155908e-05	0.08597752559
122	450180	1.137914645e-05	0.08593244689
123	457560	1.080217459e-05	0.08657754262
124	465000	1.051904734e-05	0.08656878191
125	472500	1.034357888e-05	0.08571671745
126	480060	9.857281104e-06	0.08396831016
127	487680	9.547616995e-06	0.08335958708
128	495360	9.393264742e-06	0.08430180039
129	503100	8.926000028e-06	0.08429199568
130	510900	8.626349611e-06	0.08386045475
131	518760	8.328843e-06	0.08366501241
132	526680	8.128133561e-06	0.08319617217
133	534660	7.87827531e-06	0.08273072609
134	542700	7.488810578e-06	0.08240305892
135	550800	7.190207503e-06	0.08102087188
136	558960	7.188936641e-06	0.07961411332
137	567180	6.903754262e-06	0.07983489161
138	575460	6.842437681e-06	0.07999464301
139	583800	6.597089863e-06	0.07953797642
140	592200	6.350895196e-06	0.07804736916
141	600660	6.028205685e-06	0.07798808376
142	609180	5.927277598e-06	0.07760545091
143	617760	5.70612892e-06	0.07734852389
144	626400	5.462171331e-06	0.07660767681
145	635100	5.462164498e-06	0.07540626669
146	643860	5.442487324e-06	0.07518792354
147	652680	5.394991246e-06	0.07453867949
148	661560	5.227223992e-06	0.07473189674
149	670500	5.185878046e-06	0.0749655116
150	679500	5.010686548e-06	0.07435555098
151	688560	4.882438376e-06	0.07436563623
152	697680	4.776647797e-06	0.0740592158
153	706860	4.665430803e-06	0.07291564662
154	716100	4.732877221e-06	0.07296725944
155	725400	4.726437228e-06	0.07283166226
156	734760	4.760590002e-06	0.07306310434
157	744180	4.678266835e-06	0.07270501695
158	753660	4.569999454e-06	0.07313385416
159	763200	4.393461253e-06	0.07349206981
160	772800	4.257470039e-06	0.07398144407
161	782460	4.157992491e-06	0.07325074664
162	792180	4.119320861e-06	0.07293955955
163	801960	3.96095821e-06	0.07245719333
164	811800	3.841022455e-06	0.07242717097
165	821700	3.851786027e-06	0.07177812792
166	831660	3.810297342e-06	0.0718234626
167	841680	3.739804251e-06	0.0722786304
168	851760	3.695348387e-06	0.07189493266
169	861900	3.612412554e-06	0.07230896134
170	872100	3.574186996e-06	0.07196293332
171	882360	3.557637509e-06	0.07199716108
172	892680	3.592870122e-06	0.07141016971
173	903060	3.519608453e-06	0.07051869516
174	913500	3.481554874e-06	0.07156395966
175	924000	3.387598847e-06	0.07078572957
176	934560	3.282581905e-06	0.07092729285
177	945180	3.221511052e-06	0.07049713866
178	955860	3.251592705e-06	0.07031626749
179	966600	3.254909364e-06	0.06975942459
180	977400	3.253516325e-06	0.06853163677
181	988260	3.170374897e-06	0.06832697988
182	999180	3.10331481e-06	0.06820401491
183	1010160	3.007694483e-06	0.06791898368
184	1021200	2.970488592e-06	0.06667347138
185	1032300	2.939147115e-06	0.06665067827
186	1043460	2.928716685e-06	0.06646893802
187	1054680	2.886947089e-06	0.06633159993
188	1065960	2.82727851e-06	0.06637918671
189	1077300	2.798878948e-06	0.06596753925
190	1088700	2.696316485e-06	0.06575398438
191	1100160	2.704858534e-06	0.06563810287
192	1111680	2.648820576e-06	0.06597837396
193	1123260	2.584443577e-06	0.066898309
194	1134900	2.562233543e-06	0.06618701524
195	1146600	2.562524727e-06	0.06547466082
196	1158360	2.623380963e-06	0.06478321408
197	1170180	2.613011878e-06	0.06459479933
198	1182060	2.53103259e-06	0.06454712853
199	1194000	2.537689352e-06	0.06474604765
200	1206000	2.455501444e-06	0.06559421036


==> xex_ex1.dat <==
k	lambda	rel	lstar	one
1	0.725	1.793050652	0.4043388285	1
2	0.616107505	1.523740639	0.4043388285	1
3	0.3	0.7419519938	0.4043388285	1
4	0.4247840734	1.050564634	0.4043388285	1
5	0.446719045	1.10481362	0.4043388285	1
6	0.4665495593	1.153857919	0.4043388285	1
7	0.3394131413	0.8394275231	0.4043388285	1
8	0.3	0.7419519938	0.4043388285	1
9	0.3316874815	0.8203206275	0.4043388285	1
10	0.3594947658	0.8890928609	0.4043388285	1
11	0.3455693317	0.8546528488	0.4043388285	1
12	0.3562393051	0.8810415423	0.4043388285	1
13	0.3758250523	0.9294804897	0.4043388285	1
14	0.3882086569	0.9601072899	0.4043388285	1
15	0.3908620676	0.9666696345	0.4043388285	1
16	0.4004805742	0.9904578684	0.4043388285	1
17	0.4060090129	1.004130655	0.4043388285	1
18	0.4098599254	1.013654629	0.4043388285	1
19	0.4166656839	1.03048645	0.4043388285	1
20	0.4163063047	1.029597643	0.4043388285	1
21	0.4165485306	1.030196709	0.4043388285	1
22	0.4164214543	1.029882428	0.4043388285	1
23	0.4217293696	1.043009822	0.4043388285	1
24	0.4202797919	1.039424765	0.4043388285	1
25	0.4272833682	1.056745823	0.4043388285	1
26	0.4307780604	1.065388803	0.4043388285	1
27	0.431421931	1.066981206	0.4043388285	1
28	0.4263799539	1.054511523	0.4043388285	1
29	0.4268572142	1.055691871	0.4043388285	1
30	0.4316098	1.067445839	0.4043388285	1
31	0.4349047223	1.075594753	0.4043388285	1
32	0.4258219595	1.053131506	0.4043388285	1
33	0.4203678554	1.039642562	0.4043388285	1
34	0.4220130685	1.043711459	0.4043388285	1
35	0.4234793823	1.047337907	0.4043388285	1
36	0.4155307236	1.027679496	0.4043388285	1
37	0.4076974996	1.008306576	0.4043388285	1
38	0.4074982553	1.00781381	0.4043388285	1
39	0.4075689646	1.007988686	0.4043388285	1
40	0.4075988912	1.0080627	0.4043388285	1
41	0.4052256288	1.002193211	0.4043388285	1
42	0.4058172293	1.003656341	0.4043388285	1
43	0.4058882729	1.003832045	0.4043388285	1
44	0.408861036	1.011184203	0.4043388285	1
45	0.4079968047	1.009046809	0.4043388285	1
46	0.4086325232	1.010619051	0.4043388285	1
47	0.4065905001	1.005568774	0.4043388285	1
48	0.4071296194	1.00690211	0.4043388285	1
49	0.4065854755	1.005556347	0.4043388285	1
50	0.3844447379	0.950798466	0.4043388285	1
51	0.387052341	0.9572475203	0.4043388285	1
52	0.3881277907	0.9599072939	0.4043388285	1
53	0.3904611443	0.9656780817	0.4043388285	1
54	0.3925677966	0.970888198	0.4043388285	1
55	0.3896575678	0.9636906977	0.4043388285	1
56	0.3899431773	0.9643970597	0.4043388285	1
57	0.3898834608	0.9642493703	0.4043388285	1
58	0.3902509746	0.9651582957	0.4043388285	1
59	0.3913319892	0.967831832	0.4043388285	1
60	0.3921350546	0.9698179521	0.4043388285	1
61	0.3929850005	0.9719200156	0.4043388285	1
62	0.3927025859	0.9712215553	0.4043388285	1
63	0.3930187322	0.9720034398	0.4043388285	1
64	0.3937604843	0.9738379215	0.4043388285	1
65	0.394125179	0.9747398745	0.4043388285	1
66	0.3918473873	0.9691065009	0.4043388285	1
67	0.392392757	0.9704552946	0.4043388285	1
68	0.3939594936	0.9743301058	0.4043388285	1
69	0.3944686017	0.9755892184	0.4043388285	1
70	0.3946896617	0.9761359381	0.4043388285	1
71	0.3961026143	0.9796304148	0.4043388285	1
72	0.3948904442	0.9766325082	0.4043388285	1
73	0.3924605925	0.9706230636	0.4043388285	1
74	0.3924084505	0.9704941075	0.4043388285	1
75	0.3941638569	0.9748355318	0.4043388285	1
76	0.3940619829	0.9745835798	0.4043388285	1
77	0.392646036	0.9710816977	0.4043388285	1
78	0.3939343216	0.9742678511	0.4043388285	1
79	0.3951941656	0.9773836637	0.4043388285	1
80	0.3928194788	0.9715106517	0.4043388285	1
81	0.3939607255	0.9743331527	0.4043388285	1
82	0.3949439443	0.9767648231	0.4043388285	1
83	0.3941353641	0.9747650641	0.4043388285	1
84	0.3950711226	0.9770793571	0.4043388285	1
85	0.3957967857	0.9788740477	0.4043388285	1
86	0.3968620697	0.9815086796	0.4043388285	1
87	0.3976151267	0.9833711202	0.4043388285	1
88	0.3981888045	0.9847899247	0.4043388285	1
89	0.3982587252	0.9849628507	0.4043388285	1
90	0.398073066	0.9845036833	0.4043388285	1
91	0.399043768	0.9869043976	0.4043388285	1
92	0.3990305253	0.9868716463	0.4043388285	1
93	0.397754697	0.9837163016	0.4043388285	1
94	0.3979835797	0.9842823682	0.4043388285	1
95	0.398723547	0.9861124357	0.4043388285	1
96	0.3994399526	0.9878842307	0.4043388285	1
97	0.3995315931	0.9881108737	0.4043388285	1
98	0.3994764429	0.9879744777	0.4043388285	1
99	0.399357703	0.9876808132	0.4043388285	1
100	0.3995118492	0.9880620435	0.4043388285	1


==> xex_ex2.dat <==
k	lambda	rel	lstar	one	lbg_hat	lbg
1	0.575	2.060830271	0.2790137587	1	0.4143876447	0.3
2	0.15	0.5376078969	0.2790137587	1	0.1433687859	0.3
3	0.4038361694	1.447370091	0.2790137587	1	0.4174820508	0.3
4	0.15	0.5376078969	0.2790137587	1	0.396805885	0.3
5	0.2557714655	0.9166983976	0.2790137587	1	0.2261852965	0.3
6	0.2737107468	0.9809937262	0.2790137587	1	0.184383079	0.3
7	0.2861743828	1.025664054	0.2790137587	1	0.2702158966	0.3
8	0.2874758949	1.030328742	0.2790137587	1	0.3014763467	0.3
9	0.2852239978	1.022257824	0.2790137587	1	0.4224556293	0.3
10	0.2636428986	0.9449100285	0.2790137587	1	0.2607082437	0.3
11	0.2693553132	0.9653836229	0.2790137587	1	0.2404150289	0.3
12	0.2745681147	0.9840665781	0.2790137587	1	0.3134475844	0.3
13	0.2743758485	0.9833774859	0.2790137587	1	0.3510299536	0.3
14	0.2712913904	0.9723226255	0.2790137587	1	0.2319034561	0.3
15	0.2754471055	0.9872169272	0.2790137587	1	0.3916747293	0.3
16	0.2687792204	0.9633188759	0.2790137587	1	0.435633661	0.3
17	0.2583773591	0.9260380576	0.2790137587	1	0.1389992381	0.3
18	0.2651508282	0.9503145276	0.2790137587	1	0.2163723379	0.3
19	0.2693940065	0.9655223017	0.2790137587	1	0.2480173737	0.3
20	0.272195981	0.9755647259	0.2790137587	1	0.3700203107	0.3
21	0.269270321	0.9650790064	0.2790137587	1	0.2705210595	0.3
22	0.271190412	0.9719607138	0.2790137587	1	0.3189775443	0.3
23	0.2711917619	0.971965552	0.2790137587	1	0.3784856267	0.3
24	0.2682519659	0.9614291681	0.2790137587	1	0.4253775186	0.3
25	0.2623669946	0.9403371213	0.2790137587	1	0.2774095889	0.3
26	0.2643550209	0.9474623122	0.2790137587	1	0.2404479031	0.3
27	0.2669156214	0.956639639	0.2790137587	1	0.3500403666	0.3
28	0.2661416251	0.9538655958	0.2790137587	1	0.3342828615	0.3
29	0.2660399249	0.9535010968	0.2790137587	1	0.2703983438	0.3
30	0.2676502315	0.9592725206	0.2790137587	1	0.3027558502	0.3
31	0.2683533277	0.9617924541	0.2790137587	1	0.3562722226	0.3
32	0.267337707	0.9581524162	0.2790137587	1	0.3476690922	0.3
33	0.2667332602	0.9559860469	0.2790137587	1	0.3115719812	0.3
34	0.2672189289	0.957726709	0.2790137587	1	0.3020729442	0.3
35	0.2678815009	0.960101402	0.2790137587	1	0.3100487747	0.3
36	0.2683043645	0.9616169674	0.2790137587	1	0.2935237268	0.3
37	0.2690452599	0.9642723755	0.2790137587	1	0.2919536819	0.3
38	0.2697560921	0.9668200358	0.2790137587	1	0.3730308407	0.3
39	0.2682784453	0.9615240719	0.2790137587	1	0.2255744926	0.3
40	0.2699861929	0.967644729	0.2790137587	1	0.3707741069	0.3
41	0.2686429824	0.9628305919	0.2790137587	1	0.2995697013	0.3
42	0.2691665169	0.964706967	0.2790137587	1	0.2593592126	0.3
43	0.2702921589	0.9687413273	0.2790137587	1	0.3028141166	0.3
44	0.2706530363	0.9700347309	0.2790137587	1	0.2531235585	0.3
45	0.2717457302	0.9739510032	0.2790137587	1	0.290911017	0.3
46	0.2722258829	0.975671896	0.2790137587	1	0.2946240343	0.3
47	0.2726145064	0.9770647432	0.2790137587	1	0.2984727298	0.3
48	0.2729152986	0.9781427982	0.2790137587	1	0.2690394796	0.3
49	0.2736296189	0.9807029597	0.2790137587	1	0.3013536712	0.3
50	0.2738294322	0.981419101	0.2790137587	1	0.2809843437	0.3
51	0.2743211821	0.9831815586	0.2790137587	1	0.3238762341	0.3
52	0.2740995339	0.9823871599	0.2790137587	1	0.26866125	0.3
53	0.274720608	0.9846131221	0.2790137587	1	0.3696907806	0.3
54	0.2735006944	0.9802408876	0.2790137587	1	0.278844775	0.3
55	0.2739950981	0.9820128565	0.2790137587	1	0.2991782727	0.3
56	0.2741910122	0.9827150228	0.2790137587	1	0.295703147	0.3
57	0.2744248115	0.983552972	0.2790137587	1	0.3062787016	0.3
58	0.2744972987	0.9838127698	0.2790137587	1	0.3302952762	0.3
59	0.274188012	0.98270427	0.2790137587	1	0.2636769038	0.3
60	0.2747858521	0.9848469605	0.2790137587	1	0.3121240576	0.3
61	0.2747590703	0.9847509729	0.2790137587	1	0.2608789373	0.3
62	0.2753482374	0.9868625787	0.2790137587	1	0.2786791472	0.3
63	0.2757234051	0.9882071996	0.2790137587	1	0.2951588833	0.3
64	0.2758892048	0.9888014346	0.2790137587	1	0.3254249426	0.3
65	0.2756357601	0.9878930752	0.2790137587	1	0.2916519294	0.3
66	0.2758405416	0.9886270232	0.2790137587	1	0.2928590602	0.3
67	0.2760221506	0.9892779192	0.2790137587	1	0.2857215768	0.3
68	0.276275305	0.9901852379	0.2790137587	1	0.2779998772	0.3
69	0.2765982635	0.991342738	0.2790137587	1	0.3281423288	0.3
70	0.2763018476	0.9902803679	0.2790137587	1	0.3253095042	0.3
71	0.2760588405	0.9894094179	0.2790137587	1	0.2841033412	0.3
72	0.2763132557	0.9903212551	0.2790137587	1	0.3116110896	0.3
73	0.276252701	0.9901042241	0.2790137587	1	0.3758886722	0.3
74	0.2751910225	0.9862991123	0.2790137587	1	0.2979064535	0.3
75	0.2753175158	0.9867524711	0.2790137587	1	0.2708814169	0.3
76	0.2756984287	0.988117683	0.2790137587	1	0.26208334	0.3
77	0.2761388251	0.9896960867	0.2790137587	1	0.3126178822	0.3
78	0.2760754174	0.9894688304	0.2790137587	1	0.3585665264	0.3
79	0.2753903457	0.9870134971	0.2790137587	1	0.2663236519	0.3
80	0.2757875128	0.988436965	0.2790137587	1	0.3508573149	0.3
81	0.2752463587	0.9864974402	0.2790137587	1	0.3124057416	0.3
82	0.2752115241	0.9863725912	0.2790137587	1	0.3191850887	0.3
83	0.2751036571	0.9859859902	0.2790137587	1	0.2710869291	0.3
84	0.2754510757	0.9872311566	0.2790137587	1	0.3039871013	0.3
85	0.2754977545	0.9873984559	0.2790137587	1	0.3287042656	0.3
86	0.2752791676	0.9866150289	0.2790137587	1	0.3049151144	0.3
87	0.2753199217	0.9867610938	0.2790137587	1	0.2582718223	0.3
88	0.2757393919	0.988264497	0.2790137587	1	0.3028110852	0.3
89	0.2757882597	0.9884396421	0.2790137587	1	0.3163648083	0.3
90	0.2757040132	0.9881376982	0.2790137587	1	0.2542853209	0.3
91	0.2761281541	0.9896578412	0.2790137587	1	0.2966391762	0.3
92	0.2762213243	0.9899917683	0.2790137587	1	0.3082475785	0.3
93	0.2762077422	0.9899430893	0.2790137587	1	0.3461165801	0.3
94	0.2757908452	0.9884489086	0.2790137587	1	0.3167605496	0.3
95	0.2757071978	0.9881491118	0.2790137587	1	0.2889328462	0.3
96	0.2758673191	0.988722995	0.2790137587	1	0.2731831453	0.3
97	0.2761382625	0.9896940704	0.2790137587	1	0.2486852313	0.3
98	0.2765572148	0.9911956176	0.2790137587	1	0.3127955494	0.3
99	0.2764968361	0.990979217	0.2790137587	1	0.3422256062	0.3
100	0.2761427174	0.9897100369	0.2790137587	1	0.2866241806	0.3


==> xex_ex3.dat <==
k	lambda	rel	lstar	one
1	4.28	2.067140921	2.07049261	1
2	2.449466727	1.183035726	2.07049261	1
3	1.966933309	0.9499832551	2.07049261	1
4	2.004360826	0.9680598795	2.07049261	1
5	2.153433323	1.040058445	2.07049261	1
6	2.179062575	1.05243678	2.07049261	1
7	2.244031893	1.083815457	2.07049261	1
8	2.204295052	1.064623482	2.07049261	1
9	2.159665276	1.043068334	2.07049261	1
10	2.128020977	1.02778487	2.07049261	1
11	2.127335113	1.027453614	2.07049261	1
12	2.123237436	1.02547453	2.07049261	1
13	2.13183375	1.029626351	2.07049261	1
14	2.131735274	1.029578789	2.07049261	1
15	2.121844636	1.02480184	2.07049261	1
16	2.123936864	1.025812338	2.07049261	1
17	2.122752627	1.025240379	2.07049261	1
18	2.124421457	1.026046385	2.07049261	1
19	2.120523182	1.024163608	2.07049261	1
20	2.103214317	1.015803827	2.07049261	1
21	2.095241372	1.01195308	2.07049261	1
22	2.095780556	1.012213493	2.07049261	1
23	2.089698575	1.009276037	2.07049261	1
24	2.091210713	1.010006364	2.07049261	1
25	2.082894799	1.00598997	2.07049261	1
26	2.082415069	1.005758272	2.07049261	1
27	2.085842256	1.007413524	2.07049261	1
28	2.093031185	1.01088561	2.07049261	1
29	2.096537821	1.012579234	2.07049261	1
30	2.094017723	1.011362085	2.07049261	1
31	2.099872242	1.014189682	2.07049261	1
32	2.096471295	1.012547104	2.07049261	1
33	2.089181443	1.009026274	2.07049261	1
34	2.094433465	1.011562879	2.07049261	1
35	2.088786333	1.008835445	2.07049261	1
36	2.089335459	1.00910066	2.07049261	1
37	2.090434909	1.009631669	2.07049261	1
38	2.089985762	1.009414741	2.07049261	1
39	2.084306375	1.006671729	2.07049261	1
40	2.086478342	1.007720739	2.07049261	1
41	2.091662439	1.010224538	2.07049261	1
42	2.090036754	1.009439369	2.07049261	1
43	2.093269875	1.011000892	2.07049261	1
44	2.089224106	1.009046879	2.07049261	1
45	2.085255912	1.007130334	2.07049261	1
46	2.081921534	1.005519906	2.07049261	1
47	2.08410777	1.006575807	2.07049261	1
48	2.084652005	1.00683866	2.07049261	1
49	2.086781225	1.007867024	2.07049261	1
50	2.085325695	1.007164037	2.07049261	1
51	2.0831955	1.006135202	2.07049261	1
52	2.083105874	1.006091915	2.07049261	1
53	2.080368672	1.004769909	2.07049261	1
54	2.07435318	1.001864566	2.07049261	1
55	2.075112261	1.002231185	2.07049261	1
56	2.075719312	1.002524377	2.07049261	1
57	2.075343932	1.002343077	2.07049261	1
58	2.075036378	1.002194535	2.07049261	1
59	2.073925399	1.001657958	2.07049261	1
60	2.074952054	1.002153808	2.07049261	1
61	2.073057127	1.001238603	2.07049261	1
62	2.071682475	1.000574678	2.07049261	1
63	2.0705617	1.000033369	2.07049261	1
64	2.070662378	1.000081994	2.07049261	1
65	2.066672272	0.9981548654	2.07049261	1
66	2.065420313	0.997550198	2.07049261	1
67	2.066031802	0.9978455331	2.07049261	1
68	2.068280659	0.9989316793	2.07049261	1
69	2.069900548	0.9997140478	2.07049261	1
70	2.069118937	0.9993365482	2.07049261	1
71	2.070522323	1.000014351	2.07049261	1
72	2.070077865	0.9997996882	2.07049261	1
73	2.069442159	0.999492657	2.07049261	1
74	2.069199217	0.9993753216	2.07049261	1
75	2.069252512	0.9994010617	2.07049261	1
76	2.071685282	1.000576033	2.07049261	1
77	2.072551228	1.000994265	2.07049261	1
78	2.071826962	1.000644461	2.07049261	1
79	2.07227539	1.000861042	2.07049261	1
80	2.071788446	1.000625859	2.07049261	1
81	2.068572857	0.9990728041	2.07049261	1
82	2.068172825	0.998879598	2.07049261	1
83	2.06940474	0.9994745841	2.07049261	1
84	2.069595169	0.9995665569	2.07049261	1
85	2.068957261	0.9992584624	2.07049261	1
86	2.069920535	0.9997237014	2.07049261	1
87	2.069999184	0.9997616871	2.07049261	1
88	2.071273859	1.000377326	2.07049261	1
89	2.073705257	1.001551634	2.07049261	1
90	2.073554771	1.001478953	2.07049261	1
91	2.074689808	1.00202715	2.07049261	1
92	2.075727196	1.002528184	2.07049261	1
93	2.075343199	1.002342722	2.07049261	1
94	2.073559938	1.001481448	2.07049261	1
95	2.074178931	1.001780408	2.07049261	1
96	2.075128544	1.002239049	2.07049261	1
97	2.073893207	1.00164241	2.07049261	1
98	2.074361973	1.001868813	2.07049261	1
99	2.074873811	1.002116019	2.07049261	1
100	2.075784324	1.002555775	2.07049261	1


==> xex_ex4.dat <==
k	lambda	rel	lstar	one
1	1.065	1.861707512	0.5720554885	1
2	1.076296453	1.881454639	0.5720554885	1
3	0.8605910093	1.5043838	0.5720554885	1
4	0.7913961053	1.383425421	0.5720554885	1
5	0.8296853116	1.4503581	0.5720554885	1
6	0.6467375566	1.130550392	0.5720554885	1
7	0.6822984744	1.192713798	0.5720554885	1
8	0.714259939	1.248585064	0.5720554885	1
9	0.6986526232	1.221302194	0.5720554885	1
10	0.6316334231	1.104147125	0.5720554885	1
11	0.5293438779	0.925336595	0.5720554885	1
12	0.5591477141	0.9774361498	0.5720554885	1
13	0.5777443525	1.009944602	0.5720554885	1
14	0.5948282031	1.039808576	0.5720554885	1
15	0.5631440493	0.984422072	0.5720554885	1
16	0.5827941042	1.018771983	0.5720554885	1
17	0.5837471761	1.020438031	0.5720554885	1
18	0.6052133564	1.057962678	0.5720554885	1
19	0.6082188473	1.063216523	0.5720554885	1
20	0.6229654077	1.088994722	0.5720554885	1
21	0.6266589628	1.09545136	0.5720554885	1
22	0.6074290794	1.061835944	0.5720554885	1
23	0.5739034106	1.00323032	0.5720554885	1
24	0.5856586469	1.023779439	0.5720554885	1
25	0.5995679747	1.048094087	0.5720554885	1
26	0.6070968228	1.061255132	0.5720554885	1
27	0.6180944935	1.080479964	0.5720554885	1
28	0.6149821109	1.075039263	0.5720554885	1
29	0.6067738322	1.060690518	0.5720554885	1
30	0.6076467225	1.062216402	0.5720554885	1
31	0.6113799242	1.068742345	0.5720554885	1
32	0.616869847	1.078339181	0.5720554885	1
33	0.6245485181	1.091762129	0.5720554885	1
34	0.6246164775	1.091880928	0.5720554885	1
35	0.6257464009	1.093856127	0.5720554885	1
36	0.6293254054	1.100112521	0.5720554885	1
37	0.6309454134	1.102944428	0.5720554885	1
38	0.6342737726	1.108762673	0.5720554885	1
39	0.6279663957	1.09773686	0.5720554885	1
40	0.6247678947	1.092145617	0.5720554885	1
41	0.6272666536	1.096513653	0.5720554885	1
42	0.6255623641	1.093534415	0.5720554885	1
43	0.629875079	1.101073395	0.5720554885	1
44	0.6301696054	1.101588252	0.5720554885	1
45	0.6228512289	1.088795128	0.5720554885	1
46	0.6113158386	1.068630318	0.5720554885	1
47	0.5995370753	1.048040072	0.5720554885	1
48	0.6019895869	1.052327264	0.5720554885	1
49	0.6029860073	1.054069088	0.5720554885	1
50	0.6070852852	1.061234963	0.5720554885	1
51	0.6027078636	1.05358287	0.5720554885	1
52	0.5799677946	1.013831361	0.5720554885	1
53	0.583490962	1.019990147	0.5720554885	1
54	0.5831474235	1.019389614	0.5720554885	1
55	0.5814842764	1.016482296	0.5720554885	1
56	0.5851894888	1.022959312	0.5720554885	1
57	0.5815544444	1.016604956	0.5720554885	1
58	0.5808305906	1.0153396	0.5720554885	1
59	0.5824995851	1.018257139	0.5720554885	1
60	0.5832754655	1.019613442	0.5720554885	1
61	0.584578457	1.021891178	0.5720554885	1
62	0.5888035308	1.029276954	0.5720554885	1
63	0.5883690598	1.028517463	0.5720554885	1
64	0.5866775293	1.025560529	0.5720554885	1
65	0.5876746889	1.027303646	0.5720554885	1
66	0.579813212	1.013561138	0.5720554885	1
67	0.5822861182	1.017883981	0.5720554885	1
68	0.5834905298	1.019989392	0.5720554885	1
69	0.5826487989	1.018517977	0.5720554885	1
70	0.5836173521	1.020211088	0.5720554885	1
71	0.5620198274	0.9824568398	0.5720554885	1
72	0.5640448818	0.9859968013	0.5720554885	1
73	0.5670036523	0.9911689751	0.5720554885	1
74	0.5688163938	0.9943377963	0.5720554885	1
75	0.5717801795	0.9995187373	0.5720554885	1
76	0.5750796836	1.005286542	0.5720554885	1
77	0.5780761066	1.010524535	0.5720554885	1
78	0.5763082139	1.007434114	0.5720554885	1
79	0.5760554608	1.00699228	0.5720554885	1
80	0.5778320846	1.010097965	0.5720554885	1
81	0.576799148	1.008292307	0.5720554885	1
82	0.5766347967	1.008005007	0.5720554885	1
83	0.5786775231	1.011575861	0.5720554885	1
84	0.5797619374	1.013471506	0.5720554885	1
85	0.5790370036	1.012204262	0.5720554885	1
86	0.5789842748	1.012112088	0.5720554885	1
87	0.580699542	1.015110516	0.5720554885	1
88	0.5788686799	1.011910018	0.5720554885	1
89	0.5798195673	1.013572248	0.5720554885	1
90	0.580984456	1.015608569	0.5720554885	1
91	0.5821890521	1.017714302	0.5720554885	1
92	0.5813639869	1.01627202	0.5720554885	1
93	0.579758204	1.01346498	0.5720554885	1
94	0.5785091361	1.011281506	0.5720554885	1
95	0.580115738	1.014089978	0.5720554885	1
96	0.5799555542	1.013809964	0.5720554885	1
97	0.5821720331	1.017684551	0.5720554885	1
98	0.5814919252	1.016495667	0.5720554885	1
99	0.5817447693	1.016937659	0.5720554885	1
100	0.5826724286	1.018559284	0.5720554885	1

